Bistatic MIMO Radar Sensing of Specularly Reflecting Surfaces for Wireless Power Transfer

Geometric environment information aids future distributed radio infrastructures in providing services, such as ultra-reliable communication, positioning, and wireless power transfer (WPT). An a priori known environment model cannot always be assumed in practice. This paper investigates the capabilities of detecting specularly reflecting surfaces in a bistatic multiple-input multiple-output (MIMO) radar setup operating at sub-10 GHz frequencies. While rough surfaces generate diffuse reflections originating from their actual position, flat surfaces act like "mirrors," causing directive reflections that virtually originate "behind" them. Despite these propagation characteristics, we can estimate the locations of flat metal walls from reflections at their surface using synthetic aperture (SA) measurements. The performance gain achievable by exploiting this environment information is analyzed by evaluating WPT capabilities in a geometry-based beamforming setup. We show that it is possible to predict channel state information (CSI) with a geometric channel model. Our geometry-based beamformer suffers an efficiency loss of only 1.1dB compared with a reciprocity-based beamformer given perfect CSI.

==> figures/floorplan/floorplan_xyz_3d-1.tsv <==
x	y	z
0	0	0
0	2.99	0
0	2.99	3
0	0	3
0	0	0


==> figures/floorplan/floorplan_xyz_3d-10.tsv <==
x	y	z
0	7.13	0
-2.115	7.458	0
-2.115	7.458	0.8
0	7.13	0.8
0	7.13	0


==> figures/floorplan/floorplan_xyz_3d-100.tsv <==
x	y	z
-2.115	7.458	2.75
-4.07	7.71	2.75
-4.07	7.71	3
-2.115	7.458	3
-2.115	7.458	2.75


==> figures/floorplan/floorplan_xyz_3d-101.tsv <==
x	y	z
-4.07	7.71	2.75
-6.3	7.926	2.75
-6.3	7.926	3
-4.07	7.71	3
-4.07	7.71	2.75


==> figures/floorplan/floorplan_xyz_3d-102.tsv <==
x	y	z
-6.053218392	7.90209649	0.8
-4.182971286	7.72094251	0.8
-4.163209286	7.92497901	0.8
-6.033456392	8.10613299	0.8
-6.053218392	7.90209649	0.8


==> figures/floorplan/floorplan_xyz_3d-103.tsv <==
x	y	z
-6.053218392	7.90209649	2.75
-4.182971286	7.72094251	2.75
-4.163209286	7.92497901	2.75
-6.033456392	8.10613299	2.75
-6.053218392	7.90209649	2.75


==> figures/floorplan/floorplan_xyz_3d-104.tsv <==
x	y	z
-3.953786956	7.695020109	0.8
-2.227072776	7.472446209	0.8
-2.199595776	7.684909209	0.8
-3.926309956	7.907483109	0.8
-3.953786956	7.695020109	0.8


==> figures/floorplan/floorplan_xyz_3d-105.tsv <==
x	y	z
-3.953786956	7.695020109	2.75
-2.227072776	7.472446209	2.75
-2.199595776	7.684909209	2.75
-3.926309956	7.907483109	2.75
-3.953786956	7.695020109	2.75


==> figures/floorplan/floorplan_xyz_3d-106.tsv <==
x	y	z
-2.004043898	7.440792623	0.8
-0.253964143	7.169385456	0.8
-0.221771143	7.376907456	0.8
-1.971850898	7.648314623	0.8
-2.004043898	7.440792623	0.8


==> figures/floorplan/floorplan_xyz_3d-107.tsv <==
x	y	z
-2.004043898	7.440792623	2.75
-0.253964143	7.169385456	2.75
-0.221771143	7.376907456	2.75
-1.971850898	7.648314623	2.75
-2.004043898	7.440792623	2.75


==> figures/floorplan/floorplan_xyz_3d-108.tsv <==
-0.35	5.35413795442029	0.87486204557971
-0.35	5.35413795442029	0.89658613673913
-0.35	5.35413795442029	0.918310227898551
-0.35	5.35413795442029	0.940034319057971
-0.35	5.35413795442029	0.961758410217391
-0.35	5.35413795442029	0.983482501376811
-0.35	5.35413795442029	1.00520659253623
-0.35	5.35413795442029	1.02693068369565
-0.35	5.35413795442029	1.04865477485507
-0.35	5.35413795442029	1.07037886601449
-0.35	5.35413795442029	1.09210295717391
-0.35	5.35413795442029	1.11382704833333
-0.35	5.35413795442029	1.13555113949275
-0.35	5.35413795442029	1.15727523065217
-0.35	5.35413795442029	1.17899932181159
-0.35	5.35413795442029	1.20072341297101
-0.35	5.35413795442029	1.22244750413043
-0.35	5.35413795442029	1.24417159528985
-0.35	5.35413795442029	1.26589568644928
-0.35	5.35413795442029	1.2876197776087
-0.35	5.35413795442029	1.30934386876812
-0.35	5.35413795442029	1.33106795992754
-0.35	5.35413795442029	1.35279205108696
-0.35	5.35413795442029	1.37451614224638
-0.35	5.35413795442029	1.3962402334058
-0.35	5.35413795442029	1.41796432456522
-0.35	5.35413795442029	1.43968841572464
-0.35	5.35413795442029	1.46141250688406
-0.35	5.35413795442029	1.48313659804348
-0.35	5.35413795442029	1.5048606892029
-0.35	5.35413795442029	1.52658478036232
-0.35	5.35413795442029	1.54830887152174
-0.35	5.35413795442029	1.57003296268116
-0.35	5.35413795442029	1.59175705384058
-0.35	5.35413795442029	1.613481145
-0.35	5.35413795442029	1.63520523615942
-0.35	5.35413795442029	1.65692932731884
-0.35	5.35413795442029	1.67865341847826
-0.35	5.35413795442029	1.70037750963768
-0.35	5.35413795442029	1.7221016007971
-0.35	5.33241386326087	0.87486204557971
-0.35	5.33241386326087	0.89658613673913
-0.35	5.33241386326087	0.918310227898551
-0.35	5.33241386326087	0.940034319057971
-0.35	5.33241386326087	0.961758410217391
-0.35	5.33241386326087	0.983482501376811
-0.35	5.33241386326087	1.00520659253623
-0.35	5.33241386326087	1.02693068369565
-0.35	5.33241386326087	1.04865477485507
-0.35	5.33241386326087	1.07037886601449
-0.35	5.33241386326087	1.09210295717391
-0.35	5.33241386326087	1.11382704833333
-0.35	5.33241386326087	1.13555113949275
-0.35	5.33241386326087	1.15727523065217
-0.35	5.33241386326087	1.17899932181159
-0.35	5.33241386326087	1.20072341297101
-0.35	5.33241386326087	1.22244750413043
-0.35	5.33241386326087	1.24417159528985
-0.35	5.33241386326087	1.26589568644928
-0.35	5.33241386326087	1.2876197776087
-0.35	5.33241386326087	1.30934386876812
-0.35	5.33241386326087	1.33106795992754
-0.35	5.33241386326087	1.35279205108696
-0.35	5.33241386326087	1.37451614224638
-0.35	5.33241386326087	1.3962402334058
-0.35	5.33241386326087	1.41796432456522
-0.35	5.33241386326087	1.43968841572464
-0.35	5.33241386326087	1.46141250688406
-0.35	5.33241386326087	1.48313659804348
-0.35	5.33241386326087	1.5048606892029
-0.35	5.33241386326087	1.52658478036232
-0.35	5.33241386326087	1.54830887152174
-0.35	5.33241386326087	1.57003296268116
-0.35	5.33241386326087	1.59175705384058
-0.35	5.33241386326087	1.613481145
-0.35	5.33241386326087	1.63520523615942
-0.35	5.33241386326087	1.65692932731884
-0.35	5.33241386326087	1.67865341847826
-0.35	5.33241386326087	1.70037750963768
-0.35	5.33241386326087	1.7221016007971
-0.35	5.31068977210145	0.87486204557971
-0.35	5.31068977210145	0.89658613673913
-0.35	5.31068977210145	0.918310227898551
-0.35	5.31068977210145	0.940034319057971
-0.35	5.31068977210145	0.961758410217391
-0.35	5.31068977210145	0.983482501376811
-0.35	5.31068977210145	1.00520659253623
-0.35	5.31068977210145	1.02693068369565
-0.35	5.31068977210145	1.04865477485507
-0.35	5.31068977210145	1.07037886601449
-0.35	5.31068977210145	1.09210295717391
-0.35	5.31068977210145	1.11382704833333
-0.35	5.31068977210145	1.13555113949275
-0.35	5.31068977210145	1.15727523065217
-0.35	5.31068977210145	1.17899932181159
-0.35	5.31068977210145	1.20072341297101
-0.35	5.31068977210145	1.22244750413043
-0.35	5.31068977210145	1.24417159528985
-0.35	5.31068977210145	1.26589568644928
-0.35	5.31068977210145	1.2876197776087
-0.35	5.31068977210145	1.30934386876812
-0.35	5.31068977210145	1.33106795992754
-0.35	5.31068977210145	1.35279205108696
-0.35	5.31068977210145	1.37451614224638
-0.35	5.31068977210145	1.3962402334058
-0.35	5.31068977210145	1.41796432456522
-0.35	5.31068977210145	1.43968841572464
-0.35	5.31068977210145	1.46141250688406
-0.35	5.31068977210145	1.48313659804348
-0.35	5.31068977210145	1.5048606892029
-0.35	5.31068977210145	1.52658478036232
-0.35	5.31068977210145	1.54830887152174
-0.35	5.31068977210145	1.57003296268116
-0.35	5.31068977210145	1.59175705384058
-0.35	5.31068977210145	1.613481145
-0.35	5.31068977210145	1.63520523615942
-0.35	5.31068977210145	1.65692932731884
-0.35	5.31068977210145	1.67865341847826
-0.35	5.31068977210145	1.70037750963768
-0.35	5.31068977210145	1.7221016007971
-0.35	5.28896568094203	0.87486204557971
-0.35	5.28896568094203	0.89658613673913
-0.35	5.28896568094203	0.918310227898551
-0.35	5.28896568094203	0.940034319057971
-0.35	5.28896568094203	0.961758410217391
-0.35	5.28896568094203	0.983482501376811
-0.35	5.28896568094203	1.00520659253623
-0.35	5.28896568094203	1.02693068369565
-0.35	5.28896568094203	1.04865477485507
-0.35	5.28896568094203	1.07037886601449
-0.35	5.28896568094203	1.09210295717391
-0.35	5.28896568094203	1.11382704833333
-0.35	5.28896568094203	1.13555113949275
-0.35	5.28896568094203	1.15727523065217
-0.35	5.28896568094203	1.17899932181159
-0.35	5.28896568094203	1.20072341297101
-0.35	5.28896568094203	1.22244750413043
-0.35	5.28896568094203	1.24417159528985
-0.35	5.28896568094203	1.26589568644928
-0.35	5.28896568094203	1.2876197776087
-0.35	5.28896568094203	1.30934386876812
-0.35	5.28896568094203	1.33106795992754
-0.35	5.28896568094203	1.35279205108696
-0.35	5.28896568094203	1.37451614224638
-0.35	5.28896568094203	1.3962402334058
-0.35	5.28896568094203	1.41796432456522
-0.35	5.28896568094203	1.43968841572464
-0.35	5.28896568094203	1.46141250688406
-0.35	5.28896568094203	1.48313659804348
-0.35	5.28896568094203	1.5048606892029
-0.35	5.28896568094203	1.52658478036232
-0.35	5.28896568094203	1.54830887152174
-0.35	5.28896568094203	1.57003296268116
-0.35	5.28896568094203	1.59175705384058
-0.35	5.28896568094203	1.613481145
-0.35	5.28896568094203	1.63520523615942
-0.35	5.28896568094203	1.65692932731884
-0.35	5.28896568094203	1.67865341847826
-0.35	5.28896568094203	1.70037750963768
-0.35	5.28896568094203	1.7221016007971
-0.35	5.26724158978261	0.87486204557971
-0.35	5.26724158978261	0.89658613673913
-0.35	5.26724158978261	0.918310227898551
-0.35	5.26724158978261	0.940034319057971
-0.35	5.26724158978261	0.961758410217391
-0.35	5.26724158978261	0.983482501376811
-0.35	5.26724158978261	1.00520659253623
-0.35	5.26724158978261	1.02693068369565
-0.35	5.26724158978261	1.04865477485507
-0.35	5.26724158978261	1.07037886601449
-0.35	5.26724158978261	1.09210295717391
-0.35	5.26724158978261	1.11382704833333
-0.35	5.26724158978261	1.13555113949275
-0.35	5.26724158978261	1.15727523065217
-0.35	5.26724158978261	1.17899932181159
-0.35	5.26724158978261	1.20072341297101
-0.35	5.26724158978261	1.22244750413043
-0.35	5.26724158978261	1.24417159528985
-0.35	5.26724158978261	1.26589568644928
-0.35	5.26724158978261	1.2876197776087
-0.35	5.26724158978261	1.30934386876812
-0.35	5.26724158978261	1.33106795992754
-0.35	5.26724158978261	1.35279205108696
-0.35	5.26724158978261	1.37451614224638
-0.35	5.26724158978261	1.3962402334058
-0.35	5.26724158978261	1.41796432456522
-0.35	5.26724158978261	1.43968841572464
-0.35	5.26724158978261	1.46141250688406
-0.35	5.26724158978261	1.48313659804348
-0.35	5.26724158978261	1.5048606892029
-0.35	5.26724158978261	1.52658478036232
-0.35	5.26724158978261	1.54830887152174
-0.35	5.26724158978261	1.57003296268116
-0.35	5.26724158978261	1.59175705384058
-0.35	5.26724158978261	1.613481145
-0.35	5.26724158978261	1.63520523615942
-0.35	5.26724158978261	1.65692932731884
-0.35	5.26724158978261	1.67865341847826
-0.35	5.26724158978261	1.70037750963768
-0.35	5.26724158978261	1.7221016007971
-0.35	5.24551749862318	0.87486204557971
-0.35	5.24551749862318	0.89658613673913
-0.35	5.24551749862318	0.918310227898551
-0.35	5.24551749862318	0.940034319057971
-0.35	5.24551749862318	0.961758410217391
-0.35	5.24551749862318	0.983482501376811
-0.35	5.24551749862318	1.00520659253623
-0.35	5.24551749862318	1.02693068369565
-0.35	5.24551749862318	1.04865477485507
-0.35	5.24551749862318	1.07037886601449
-0.35	5.24551749862318	1.09210295717391
-0.35	5.24551749862318	1.11382704833333
-0.35	5.24551749862318	1.13555113949275
-0.35	5.24551749862318	1.15727523065217
-0.35	5.24551749862318	1.17899932181159
-0.35	5.24551749862318	1.20072341297101
-0.35	5.24551749862318	1.22244750413043
-0.35	5.24551749862318	1.24417159528985
-0.35	5.24551749862318	1.26589568644928
-0.35	5.24551749862318	1.2876197776087
-0.35	5.24551749862318	1.30934386876812
-0.35	5.24551749862318	1.33106795992754
-0.35	5.24551749862318	1.35279205108696
-0.35	5.24551749862318	1.37451614224638
-0.35	5.24551749862318	1.3962402334058
-0.35	5.24551749862318	1.41796432456522
-0.35	5.24551749862318	1.43968841572464
-0.35	5.24551749862318	1.46141250688406
-0.35	5.24551749862318	1.48313659804348
-0.35	5.24551749862318	1.5048606892029
-0.35	5.24551749862318	1.52658478036232
-0.35	5.24551749862318	1.54830887152174
-0.35	5.24551749862318	1.57003296268116
-0.35	5.24551749862318	1.59175705384058
-0.35	5.24551749862318	1.613481145
-0.35	5.24551749862318	1.63520523615942
-0.35	5.24551749862318	1.65692932731884
-0.35	5.24551749862318	1.67865341847826
-0.35	5.24551749862318	1.70037750963768
-0.35	5.24551749862318	1.7221016007971
-0.35	5.22379340746376	0.87486204557971
-0.35	5.22379340746376	0.89658613673913
-0.35	5.22379340746376	0.918310227898551
-0.35	5.22379340746376	0.940034319057971
-0.35	5.22379340746376	0.961758410217391
-0.35	5.22379340746376	0.983482501376811
-0.35	5.22379340746376	1.00520659253623
-0.35	5.22379340746376	1.02693068369565
-0.35	5.22379340746376	1.04865477485507
-0.35	5.22379340746376	1.07037886601449
-0.35	5.22379340746376	1.09210295717391
-0.35	5.22379340746376	1.11382704833333
-0.35	5.22379340746376	1.13555113949275
-0.35	5.22379340746376	1.15727523065217
-0.35	5.22379340746376	1.17899932181159
-0.35	5.22379340746376	1.20072341297101
-0.35	5.22379340746376	1.22244750413043
-0.35	5.22379340746376	1.24417159528985
-0.35	5.22379340746376	1.26589568644928
-0.35	5.22379340746376	1.2876197776087
-0.35	5.22379340746376	1.30934386876812
-0.35	5.22379340746376	1.33106795992754
-0.35	5.22379340746376	1.35279205108696
-0.35	5.22379340746376	1.37451614224638
-0.35	5.22379340746376	1.3962402334058
-0.35	5.22379340746376	1.41796432456522
-0.35	5.22379340746376	1.43968841572464
-0.35	5.22379340746376	1.46141250688406
-0.35	5.22379340746376	1.48313659804348
-0.35	5.22379340746376	1.5048606892029
-0.35	5.22379340746376	1.52658478036232
-0.35	5.22379340746376	1.54830887152174
-0.35	5.22379340746376	1.57003296268116
-0.35	5.22379340746376	1.59175705384058
-0.35	5.22379340746376	1.613481145
-0.35	5.22379340746376	1.63520523615942
-0.35	5.22379340746376	1.65692932731884
-0.35	5.22379340746376	1.67865341847826
-0.35	5.22379340746376	1.70037750963768
-0.35	5.22379340746376	1.7221016007971
-0.35	5.20206931630434	0.87486204557971
-0.35	5.20206931630434	0.89658613673913
-0.35	5.20206931630434	0.918310227898551
-0.35	5.20206931630434	0.940034319057971
-0.35	5.20206931630434	0.961758410217391
-0.35	5.20206931630434	0.983482501376811
-0.35	5.20206931630434	1.00520659253623
-0.35	5.20206931630434	1.02693068369565
-0.35	5.20206931630434	1.04865477485507
-0.35	5.20206931630434	1.07037886601449
-0.35	5.20206931630434	1.09210295717391
-0.35	5.20206931630434	1.11382704833333
-0.35	5.20206931630434	1.13555113949275
-0.35	5.20206931630434	1.15727523065217
-0.35	5.20206931630434	1.17899932181159
-0.35	5.20206931630434	1.20072341297101
-0.35	5.20206931630434	1.22244750413043
-0.35	5.20206931630434	1.24417159528985
-0.35	5.20206931630434	1.26589568644928
-0.35	5.20206931630434	1.2876197776087
-0.35	5.20206931630434	1.30934386876812
-0.35	5.20206931630434	1.33106795992754
-0.35	5.20206931630434	1.35279205108696
-0.35	5.20206931630434	1.37451614224638
-0.35	5.20206931630434	1.3962402334058
-0.35	5.20206931630434	1.41796432456522
-0.35	5.20206931630434	1.43968841572464
-0.35	5.20206931630434	1.46141250688406
-0.35	5.20206931630434	1.48313659804348
-0.35	5.20206931630434	1.5048606892029
-0.35	5.20206931630434	1.52658478036232
-0.35	5.20206931630434	1.54830887152174
-0.35	5.20206931630434	1.57003296268116
-0.35	5.20206931630434	1.59175705384058
-0.35	5.20206931630434	1.613481145
-0.35	5.20206931630434	1.63520523615942
-0.35	5.20206931630434	1.65692932731884
-0.35	5.20206931630434	1.67865341847826
-0.35	5.20206931630434	1.70037750963768
-0.35	5.20206931630434	1.7221016007971
-0.35	5.18034522514492	0.87486204557971
-0.35	5.18034522514492	0.89658613673913
-0.35	5.18034522514492	0.918310227898551
-0.35	5.18034522514492	0.940034319057971
-0.35	5.18034522514492	0.961758410217391
-0.35	5.18034522514492	0.983482501376811
-0.35	5.18034522514492	1.00520659253623
-0.35	5.18034522514492	1.02693068369565
-0.35	5.18034522514492	1.04865477485507
-0.35	5.18034522514492	1.07037886601449
-0.35	5.18034522514492	1.09210295717391
-0.35	5.18034522514492	1.11382704833333
-0.35	5.18034522514492	1.13555113949275
-0.35	5.18034522514492	1.15727523065217
-0.35	5.18034522514492	1.17899932181159
-0.35	5.18034522514492	1.20072341297101
-0.35	5.18034522514492	1.22244750413043
-0.35	5.18034522514492	1.24417159528985
-0.35	5.18034522514492	1.26589568644928
-0.35	5.18034522514492	1.2876197776087
-0.35	5.18034522514492	1.30934386876812
-0.35	5.18034522514492	1.33106795992754
-0.35	5.18034522514492	1.35279205108696
-0.35	5.18034522514492	1.37451614224638
-0.35	5.18034522514492	1.3962402334058
-0.35	5.18034522514492	1.41796432456522
-0.35	5.18034522514492	1.43968841572464
-0.35	5.18034522514492	1.46141250688406
-0.35	5.18034522514492	1.48313659804348
-0.35	5.18034522514492	1.5048606892029
-0.35	5.18034522514492	1.52658478036232
-0.35	5.18034522514492	1.54830887152174
-0.35	5.18034522514492	1.57003296268116
-0.35	5.18034522514492	1.59175705384058
-0.35	5.18034522514492	1.613481145
-0.35	5.18034522514492	1.63520523615942
-0.35	5.18034522514492	1.65692932731884
-0.35	5.18034522514492	1.67865341847826
-0.35	5.18034522514492	1.70037750963768
-0.35	5.18034522514492	1.7221016007971
-0.35	5.1586211339855	0.87486204557971
-0.35	5.1586211339855	0.89658613673913
-0.35	5.1586211339855	0.918310227898551
-0.35	5.1586211339855	0.940034319057971
-0.35	5.1586211339855	0.961758410217391
-0.35	5.1586211339855	0.983482501376811
-0.35	5.1586211339855	1.00520659253623
-0.35	5.1586211339855	1.02693068369565
-0.35	5.1586211339855	1.04865477485507
-0.35	5.1586211339855	1.07037886601449
-0.35	5.1586211339855	1.09210295717391
-0.35	5.1586211339855	1.11382704833333
-0.35	5.1586211339855	1.13555113949275
-0.35	5.1586211339855	1.15727523065217
-0.35	5.1586211339855	1.17899932181159
-0.35	5.1586211339855	1.20072341297101
-0.35	5.1586211339855	1.22244750413043
-0.35	5.1586211339855	1.24417159528985
-0.35	5.1586211339855	1.26589568644928
-0.35	5.1586211339855	1.2876197776087
-0.35	5.1586211339855	1.30934386876812
-0.35	5.1586211339855	1.33106795992754
-0.35	5.1586211339855	1.35279205108696
-0.35	5.1586211339855	1.37451614224638
-0.35	5.1586211339855	1.3962402334058
-0.35	5.1586211339855	1.41796432456522
-0.35	5.1586211339855	1.43968841572464
-0.35	5.1586211339855	1.46141250688406
-0.35	5.1586211339855	1.48313659804348
-0.35	5.1586211339855	1.5048606892029
-0.35	5.1586211339855	1.52658478036232
-0.35	5.1586211339855	1.54830887152174
-0.35	5.1586211339855	1.57003296268116
-0.35	5.1586211339855	1.59175705384058
-0.35	5.1586211339855	1.613481145
-0.35	5.1586211339855	1.63520523615942
-0.35	5.1586211339855	1.65692932731884
-0.35	5.1586211339855	1.67865341847826
-0.35	5.1586211339855	1.70037750963768
-0.35	5.1586211339855	1.7221016007971
-0.35	5.13689704282608	0.87486204557971
-0.35	5.13689704282608	0.89658613673913
-0.35	5.13689704282608	0.918310227898551
-0.35	5.13689704282608	0.940034319057971
-0.35	5.13689704282608	0.961758410217391
-0.35	5.13689704282608	0.983482501376811
-0.35	5.13689704282608	1.00520659253623
-0.35	5.13689704282608	1.02693068369565
-0.35	5.13689704282608	1.04865477485507
-0.35	5.13689704282608	1.07037886601449
-0.35	5.13689704282608	1.09210295717391
-0.35	5.13689704282608	1.11382704833333
-0.35	5.13689704282608	1.13555113949275
-0.35	5.13689704282608	1.15727523065217
-0.35	5.13689704282608	1.17899932181159
-0.35	5.13689704282608	1.20072341297101
-0.35	5.13689704282608	1.22244750413043
-0.35	5.13689704282608	1.24417159528985
-0.35	5.13689704282608	1.26589568644928
-0.35	5.13689704282608	1.2876197776087
-0.35	5.13689704282608	1.30934386876812
-0.35	5.13689704282608	1.33106795992754
-0.35	5.13689704282608	1.35279205108696
-0.35	5.13689704282608	1.37451614224638
-0.35	5.13689704282608	1.3962402334058
-0.35	5.13689704282608	1.41796432456522
-0.35	5.13689704282608	1.43968841572464
-0.35	5.13689704282608	1.46141250688406
-0.35	5.13689704282608	1.48313659804348
-0.35	5.13689704282608	1.5048606892029
-0.35	5.13689704282608	1.52658478036232
-0.35	5.13689704282608	1.54830887152174
-0.35	5.13689704282608	1.57003296268116
-0.35	5.13689704282608	1.59175705384058
-0.35	5.13689704282608	1.613481145
-0.35	5.13689704282608	1.63520523615942
-0.35	5.13689704282608	1.65692932731884
-0.35	5.13689704282608	1.67865341847826
-0.35	5.13689704282608	1.70037750963768
-0.35	5.13689704282608	1.7221016007971
-0.35	5.11517295166666	0.87486204557971
-0.35	5.11517295166666	0.89658613673913
-0.35	5.11517295166666	0.918310227898551
-0.35	5.11517295166666	0.940034319057971
-0.35	5.11517295166666	0.961758410217391
-0.35	5.11517295166666	0.983482501376811
-0.35	5.11517295166666	1.00520659253623
-0.35	5.11517295166666	1.02693068369565
-0.35	5.11517295166666	1.04865477485507
-0.35	5.11517295166666	1.07037886601449
-0.35	5.11517295166666	1.09210295717391
-0.35	5.11517295166666	1.11382704833333
-0.35	5.11517295166666	1.13555113949275
-0.35	5.11517295166666	1.15727523065217
-0.35	5.11517295166666	1.17899932181159
-0.35	5.11517295166666	1.20072341297101
-0.35	5.11517295166666	1.22244750413043
-0.35	5.11517295166666	1.24417159528985
-0.35	5.11517295166666	1.26589568644928
-0.35	5.11517295166666	1.2876197776087
-0.35	5.11517295166666	1.30934386876812
-0.35	5.11517295166666	1.33106795992754
-0.35	5.11517295166666	1.35279205108696
-0.35	5.11517295166666	1.37451614224638
-0.35	5.11517295166666	1.3962402334058
-0.35	5.11517295166666	1.41796432456522
-0.35	5.11517295166666	1.43968841572464
-0.35	5.11517295166666	1.46141250688406
-0.35	5.11517295166666	1.48313659804348
-0.35	5.11517295166666	1.5048606892029
-0.35	5.11517295166666	1.52658478036232
-0.35	5.11517295166666	1.54830887152174
-0.35	5.11517295166666	1.57003296268116
-0.35	5.11517295166666	1.59175705384058
-0.35	5.11517295166666	1.613481145
-0.35	5.11517295166666	1.63520523615942
-0.35	5.11517295166666	1.65692932731884
-0.35	5.11517295166666	1.67865341847826
-0.35	5.11517295166666	1.70037750963768
-0.35	5.11517295166666	1.7221016007971
-0.35	5.09344886050724	0.87486204557971
-0.35	5.09344886050724	0.89658613673913
-0.35	5.09344886050724	0.918310227898551
-0.35	5.09344886050724	0.940034319057971
-0.35	5.09344886050724	0.961758410217391
-0.35	5.09344886050724	0.983482501376811
-0.35	5.09344886050724	1.00520659253623
-0.35	5.09344886050724	1.02693068369565
-0.35	5.09344886050724	1.04865477485507
-0.35	5.09344886050724	1.07037886601449
-0.35	5.09344886050724	1.09210295717391
-0.35	5.09344886050724	1.11382704833333
-0.35	5.09344886050724	1.13555113949275
-0.35	5.09344886050724	1.15727523065217
-0.35	5.09344886050724	1.17899932181159
-0.35	5.09344886050724	1.20072341297101
-0.35	5.09344886050724	1.22244750413043
-0.35	5.09344886050724	1.24417159528985
-0.35	5.09344886050724	1.26589568644928
-0.35	5.09344886050724	1.2876197776087
-0.35	5.09344886050724	1.30934386876812
-0.35	5.09344886050724	1.33106795992754
-0.35	5.09344886050724	1.35279205108696
-0.35	5.09344886050724	1.37451614224638
-0.35	5.09344886050724	1.3962402334058
-0.35	5.09344886050724	1.41796432456522
-0.35	5.09344886050724	1.43968841572464
-0.35	5.09344886050724	1.46141250688406
-0.35	5.09344886050724	1.48313659804348
-0.35	5.09344886050724	1.5048606892029
-0.35	5.09344886050724	1.52658478036232
-0.35	5.09344886050724	1.54830887152174
-0.35	5.09344886050724	1.57003296268116
-0.35	5.09344886050724	1.59175705384058
-0.35	5.09344886050724	1.613481145
-0.35	5.09344886050724	1.63520523615942
-0.35	5.09344886050724	1.65692932731884
-0.35	5.09344886050724	1.67865341847826
-0.35	5.09344886050724	1.70037750963768
-0.35	5.09344886050724	1.7221016007971
-0.35	5.07172476934782	0.87486204557971
-0.35	5.07172476934782	0.89658613673913
-0.35	5.07172476934782	0.918310227898551
-0.35	5.07172476934782	0.940034319057971
-0.35	5.07172476934782	0.961758410217391
-0.35	5.07172476934782	0.983482501376811
-0.35	5.07172476934782	1.00520659253623
-0.35	5.07172476934782	1.02693068369565
-0.35	5.07172476934782	1.04865477485507
-0.35	5.07172476934782	1.07037886601449
-0.35	5.07172476934782	1.09210295717391
-0.35	5.07172476934782	1.11382704833333
-0.35	5.07172476934782	1.13555113949275
-0.35	5.07172476934782	1.15727523065217
-0.35	5.07172476934782	1.17899932181159
-0.35	5.07172476934782	1.20072341297101
-0.35	5.07172476934782	1.22244750413043
-0.35	5.07172476934782	1.24417159528985
-0.35	5.07172476934782	1.26589568644928
-0.35	5.07172476934782	1.2876197776087
-0.35	5.07172476934782	1.30934386876812
-0.35	5.07172476934782	1.33106795992754
-0.35	5.07172476934782	1.35279205108696
-0.35	5.07172476934782	1.37451614224638
-0.35	5.07172476934782	1.3962402334058
-0.35	5.07172476934782	1.41796432456522
-0.35	5.07172476934782	1.43968841572464
-0.35	5.07172476934782	1.46141250688406
-0.35	5.07172476934782	1.48313659804348
-0.35	5.07172476934782	1.5048606892029
-0.35	5.07172476934782	1.52658478036232
-0.35	5.07172476934782	1.54830887152174
-0.35	5.07172476934782	1.57003296268116
-0.35	5.07172476934782	1.59175705384058
-0.35	5.07172476934782	1.613481145
-0.35	5.07172476934782	1.63520523615942
-0.35	5.07172476934782	1.65692932731884
-0.35	5.07172476934782	1.67865341847826
-0.35	5.07172476934782	1.70037750963768
-0.35	5.07172476934782	1.7221016007971
-0.35	5.0500006781884	0.87486204557971
-0.35	5.0500006781884	0.89658613673913
-0.35	5.0500006781884	0.918310227898551
-0.35	5.0500006781884	0.940034319057971
-0.35	5.0500006781884	0.961758410217391
-0.35	5.0500006781884	0.983482501376811
-0.35	5.0500006781884	1.00520659253623
-0.35	5.0500006781884	1.02693068369565
-0.35	5.0500006781884	1.04865477485507
-0.35	5.0500006781884	1.07037886601449
-0.35	5.0500006781884	1.09210295717391
-0.35	5.0500006781884	1.11382704833333
-0.35	5.0500006781884	1.13555113949275
-0.35	5.0500006781884	1.15727523065217
-0.35	5.0500006781884	1.17899932181159
-0.35	5.0500006781884	1.20072341297101
-0.35	5.0500006781884	1.22244750413043
-0.35	5.0500006781884	1.24417159528985
-0.35	5.0500006781884	1.26589568644928
-0.35	5.0500006781884	1.2876197776087
-0.35	5.0500006781884	1.30934386876812
-0.35	5.0500006781884	1.33106795992754
-0.35	5.0500006781884	1.35279205108696
-0.35	5.0500006781884	1.37451614224638
-0.35	5.0500006781884	1.3962402334058
-0.35	5.0500006781884	1.41796432456522
-0.35	5.0500006781884	1.43968841572464
-0.35	5.0500006781884	1.46141250688406
-0.35	5.0500006781884	1.48313659804348
-0.35	5.0500006781884	1.5048606892029
-0.35	5.0500006781884	1.52658478036232
-0.35	5.0500006781884	1.54830887152174
-0.35	5.0500006781884	1.57003296268116
-0.35	5.0500006781884	1.59175705384058
-0.35	5.0500006781884	1.613481145
-0.35	5.0500006781884	1.63520523615942
-0.35	5.0500006781884	1.65692932731884
-0.35	5.0500006781884	1.67865341847826
-0.35	5.0500006781884	1.70037750963768
-0.35	5.0500006781884	1.7221016007971
-0.35	5.02827658702898	0.87486204557971
-0.35	5.02827658702898	0.89658613673913
-0.35	5.02827658702898	0.918310227898551
-0.35	5.02827658702898	0.940034319057971
-0.35	5.02827658702898	0.961758410217391
-0.35	5.02827658702898	0.983482501376811
-0.35	5.02827658702898	1.00520659253623
-0.35	5.02827658702898	1.02693068369565
-0.35	5.02827658702898	1.04865477485507
-0.35	5.02827658702898	1.07037886601449
-0.35	5.02827658702898	1.09210295717391
-0.35	5.02827658702898	1.11382704833333
-0.35	5.02827658702898	1.13555113949275
-0.35	5.02827658702898	1.15727523065217
-0.35	5.02827658702898	1.17899932181159
-0.35	5.02827658702898	1.20072341297101
-0.35	5.02827658702898	1.22244750413043
-0.35	5.02827658702898	1.24417159528985
-0.35	5.02827658702898	1.26589568644928
-0.35	5.02827658702898	1.2876197776087
-0.35	5.02827658702898	1.30934386876812
-0.35	5.02827658702898	1.33106795992754
-0.35	5.02827658702898	1.35279205108696
-0.35	5.02827658702898	1.37451614224638
-0.35	5.02827658702898	1.3962402334058
-0.35	5.02827658702898	1.41796432456522
-0.35	5.02827658702898	1.43968841572464
-0.35	5.02827658702898	1.46141250688406
-0.35	5.02827658702898	1.48313659804348
-0.35	5.02827658702898	1.5048606892029
-0.35	5.02827658702898	1.52658478036232
-0.35	5.02827658702898	1.54830887152174
-0.35	5.02827658702898	1.57003296268116
-0.35	5.02827658702898	1.59175705384058
-0.35	5.02827658702898	1.613481145
-0.35	5.02827658702898	1.63520523615942
-0.35	5.02827658702898	1.65692932731884
-0.35	5.02827658702898	1.67865341847826
-0.35	5.02827658702898	1.70037750963768
-0.35	5.02827658702898	1.7221016007971
-0.35	5.00655249586956	0.87486204557971
-0.35	5.00655249586956	0.89658613673913
-0.35	5.00655249586956	0.918310227898551
-0.35	5.00655249586956	0.940034319057971
-0.35	5.00655249586956	0.961758410217391
-0.35	5.00655249586956	0.983482501376811
-0.35	5.00655249586956	1.00520659253623
-0.35	5.00655249586956	1.02693068369565
-0.35	5.00655249586956	1.04865477485507
-0.35	5.00655249586956	1.07037886601449
-0.35	5.00655249586956	1.09210295717391
-0.35	5.00655249586956	1.11382704833333
-0.35	5.00655249586956	1.13555113949275
-0.35	5.00655249586956	1.15727523065217
-0.35	5.00655249586956	1.17899932181159
-0.35	5.00655249586956	1.20072341297101
-0.35	5.00655249586956	1.22244750413043
-0.35	5.00655249586956	1.24417159528985
-0.35	5.00655249586956	1.26589568644928
-0.35	5.00655249586956	1.2876197776087
-0.35	5.00655249586956	1.30934386876812
-0.35	5.00655249586956	1.33106795992754
-0.35	5.00655249586956	1.35279205108696
-0.35	5.00655249586956	1.37451614224638
-0.35	5.00655249586956	1.3962402334058
-0.35	5.00655249586956	1.41796432456522
-0.35	5.00655249586956	1.43968841572464
-0.35	5.00655249586956	1.46141250688406
-0.35	5.00655249586956	1.48313659804348
-0.35	5.00655249586956	1.5048606892029
-0.35	5.00655249586956	1.52658478036232
-0.35	5.00655249586956	1.54830887152174
-0.35	5.00655249586956	1.57003296268116
-0.35	5.00655249586956	1.59175705384058
-0.35	5.00655249586956	1.613481145
-0.35	5.00655249586956	1.63520523615942
-0.35	5.00655249586956	1.65692932731884
-0.35	5.00655249586956	1.67865341847826
-0.35	5.00655249586956	1.70037750963768
-0.35	5.00655249586956	1.7221016007971
-0.35	4.98482840471014	0.87486204557971
-0.35	4.98482840471014	0.89658613673913
-0.35	4.98482840471014	0.918310227898551
-0.35	4.98482840471014	0.940034319057971
-0.35	4.98482840471014	0.961758410217391
-0.35	4.98482840471014	0.983482501376811
-0.35	4.98482840471014	1.00520659253623
-0.35	4.98482840471014	1.02693068369565
-0.35	4.98482840471014	1.04865477485507
-0.35	4.98482840471014	1.07037886601449
-0.35	4.98482840471014	1.09210295717391
-0.35	4.98482840471014	1.11382704833333
-0.35	4.98482840471014	1.13555113949275
-0.35	4.98482840471014	1.15727523065217
-0.35	4.98482840471014	1.17899932181159
-0.35	4.98482840471014	1.20072341297101
-0.35	4.98482840471014	1.22244750413043
-0.35	4.98482840471014	1.24417159528985
-0.35	4.98482840471014	1.26589568644928
-0.35	4.98482840471014	1.2876197776087
-0.35	4.98482840471014	1.30934386876812
-0.35	4.98482840471014	1.33106795992754
-0.35	4.98482840471014	1.35279205108696
-0.35	4.98482840471014	1.37451614224638
-0.35	4.98482840471014	1.3962402334058
-0.35	4.98482840471014	1.41796432456522
-0.35	4.98482840471014	1.43968841572464
-0.35	4.98482840471014	1.46141250688406
-0.35	4.98482840471014	1.48313659804348
-0.35	4.98482840471014	1.5048606892029
-0.35	4.98482840471014	1.52658478036232
-0.35	4.98482840471014	1.54830887152174
-0.35	4.98482840471014	1.57003296268116
-0.35	4.98482840471014	1.59175705384058
-0.35	4.98482840471014	1.613481145
-0.35	4.98482840471014	1.63520523615942
-0.35	4.98482840471014	1.65692932731884
-0.35	4.98482840471014	1.67865341847826
-0.35	4.98482840471014	1.70037750963768
-0.35	4.98482840471014	1.7221016007971
-0.35	4.96310431355072	0.87486204557971
-0.35	4.96310431355072	0.89658613673913
-0.35	4.96310431355072	0.918310227898551
-0.35	4.96310431355072	0.940034319057971
-0.35	4.96310431355072	0.961758410217391
-0.35	4.96310431355072	0.983482501376811
-0.35	4.96310431355072	1.00520659253623
-0.35	4.96310431355072	1.02693068369565
-0.35	4.96310431355072	1.04865477485507
-0.35	4.96310431355072	1.07037886601449
-0.35	4.96310431355072	1.09210295717391
-0.35	4.96310431355072	1.11382704833333
-0.35	4.96310431355072	1.13555113949275
-0.35	4.96310431355072	1.15727523065217
-0.35	4.96310431355072	1.17899932181159
-0.35	4.96310431355072	1.20072341297101
-0.35	4.96310431355072	1.22244750413043
-0.35	4.96310431355072	1.24417159528985
-0.35	4.96310431355072	1.26589568644928
-0.35	4.96310431355072	1.2876197776087
-0.35	4.96310431355072	1.30934386876812
-0.35	4.96310431355072	1.33106795992754
-0.35	4.96310431355072	1.35279205108696
-0.35	4.96310431355072	1.37451614224638
-0.35	4.96310431355072	1.3962402334058
-0.35	4.96310431355072	1.41796432456522
-0.35	4.96310431355072	1.43968841572464
-0.35	4.96310431355072	1.46141250688406
-0.35	4.96310431355072	1.48313659804348
-0.35	4.96310431355072	1.5048606892029
-0.35	4.96310431355072	1.52658478036232
-0.35	4.96310431355072	1.54830887152174
-0.35	4.96310431355072	1.57003296268116
-0.35	4.96310431355072	1.59175705384058
-0.35	4.96310431355072	1.613481145
-0.35	4.96310431355072	1.63520523615942
-0.35	4.96310431355072	1.65692932731884
-0.35	4.96310431355072	1.67865341847826
-0.35	4.96310431355072	1.70037750963768
-0.35	4.96310431355072	1.7221016007971
-0.35	4.9413802223913	0.87486204557971
-0.35	4.9413802223913	0.89658613673913
-0.35	4.9413802223913	0.918310227898551
-0.35	4.9413802223913	0.940034319057971
-0.35	4.9413802223913	0.961758410217391
-0.35	4.9413802223913	0.983482501376811
-0.35	4.9413802223913	1.00520659253623
-0.35	4.9413802223913	1.02693068369565
-0.35	4.9413802223913	1.04865477485507
-0.35	4.9413802223913	1.07037886601449
-0.35	4.9413802223913	1.09210295717391
-0.35	4.9413802223913	1.11382704833333
-0.35	4.9413802223913	1.13555113949275
-0.35	4.9413802223913	1.15727523065217
-0.35	4.9413802223913	1.17899932181159
-0.35	4.9413802223913	1.20072341297101
-0.35	4.9413802223913	1.22244750413043
-0.35	4.9413802223913	1.24417159528985
-0.35	4.9413802223913	1.26589568644928
-0.35	4.9413802223913	1.2876197776087
-0.35	4.9413802223913	1.30934386876812
-0.35	4.9413802223913	1.33106795992754
-0.35	4.9413802223913	1.35279205108696
-0.35	4.9413802223913	1.37451614224638
-0.35	4.9413802223913	1.3962402334058
-0.35	4.9413802223913	1.41796432456522
-0.35	4.9413802223913	1.43968841572464
-0.35	4.9413802223913	1.46141250688406
-0.35	4.9413802223913	1.48313659804348
-0.35	4.9413802223913	1.5048606892029
-0.35	4.9413802223913	1.52658478036232
-0.35	4.9413802223913	1.54830887152174
-0.35	4.9413802223913	1.57003296268116
-0.35	4.9413802223913	1.59175705384058
-0.35	4.9413802223913	1.613481145
-0.35	4.9413802223913	1.63520523615942
-0.35	4.9413802223913	1.65692932731884
-0.35	4.9413802223913	1.67865341847826
-0.35	4.9413802223913	1.70037750963768
-0.35	4.9413802223913	1.7221016007971
-0.35	4.91965613123188	0.87486204557971
-0.35	4.91965613123188	0.89658613673913
-0.35	4.91965613123188	0.918310227898551
-0.35	4.91965613123188	0.940034319057971
-0.35	4.91965613123188	0.961758410217391
-0.35	4.91965613123188	0.983482501376811
-0.35	4.91965613123188	1.00520659253623
-0.35	4.91965613123188	1.02693068369565
-0.35	4.91965613123188	1.04865477485507
-0.35	4.91965613123188	1.07037886601449
-0.35	4.91965613123188	1.09210295717391
-0.35	4.91965613123188	1.11382704833333
-0.35	4.91965613123188	1.13555113949275
-0.35	4.91965613123188	1.15727523065217
-0.35	4.91965613123188	1.17899932181159
-0.35	4.91965613123188	1.20072341297101
-0.35	4.91965613123188	1.22244750413043
-0.35	4.91965613123188	1.24417159528985
-0.35	4.91965613123188	1.26589568644928
-0.35	4.91965613123188	1.2876197776087
-0.35	4.91965613123188	1.30934386876812
-0.35	4.91965613123188	1.33106795992754
-0.35	4.91965613123188	1.35279205108696
-0.35	4.91965613123188	1.37451614224638
-0.35	4.91965613123188	1.3962402334058
-0.35	4.91965613123188	1.41796432456522
-0.35	4.91965613123188	1.43968841572464
-0.35	4.91965613123188	1.46141250688406
-0.35	4.91965613123188	1.48313659804348
-0.35	4.91965613123188	1.5048606892029
-0.35	4.91965613123188	1.52658478036232
-0.35	4.91965613123188	1.54830887152174
-0.35	4.91965613123188	1.57003296268116
-0.35	4.91965613123188	1.59175705384058
-0.35	4.91965613123188	1.613481145
-0.35	4.91965613123188	1.63520523615942
-0.35	4.91965613123188	1.65692932731884
-0.35	4.91965613123188	1.67865341847826
-0.35	4.91965613123188	1.70037750963768
-0.35	4.91965613123188	1.7221016007971
-0.35	4.89793204007246	0.87486204557971
-0.35	4.89793204007246	0.89658613673913
-0.35	4.89793204007246	0.918310227898551
-0.35	4.89793204007246	0.940034319057971
-0.35	4.89793204007246	0.961758410217391
-0.35	4.89793204007246	0.983482501376811
-0.35	4.89793204007246	1.00520659253623
-0.35	4.89793204007246	1.02693068369565
-0.35	4.89793204007246	1.04865477485507
-0.35	4.89793204007246	1.07037886601449
-0.35	4.89793204007246	1.09210295717391
-0.35	4.89793204007246	1.11382704833333
-0.35	4.89793204007246	1.13555113949275
-0.35	4.89793204007246	1.15727523065217
-0.35	4.89793204007246	1.17899932181159
-0.35	4.89793204007246	1.20072341297101
-0.35	4.89793204007246	1.22244750413043
-0.35	4.89793204007246	1.24417159528985
-0.35	4.89793204007246	1.26589568644928
-0.35	4.89793204007246	1.2876197776087
-0.35	4.89793204007246	1.30934386876812
-0.35	4.89793204007246	1.33106795992754
-0.35	4.89793204007246	1.35279205108696
-0.35	4.89793204007246	1.37451614224638
-0.35	4.89793204007246	1.3962402334058
-0.35	4.89793204007246	1.41796432456522
-0.35	4.89793204007246	1.43968841572464
-0.35	4.89793204007246	1.46141250688406
-0.35	4.89793204007246	1.48313659804348
-0.35	4.89793204007246	1.5048606892029
-0.35	4.89793204007246	1.52658478036232
-0.35	4.89793204007246	1.54830887152174
-0.35	4.89793204007246	1.57003296268116
-0.35	4.89793204007246	1.59175705384058
-0.35	4.89793204007246	1.613481145
-0.35	4.89793204007246	1.63520523615942
-0.35	4.89793204007246	1.65692932731884
-0.35	4.89793204007246	1.67865341847826
-0.35	4.89793204007246	1.70037750963768
-0.35	4.89793204007246	1.7221016007971
-0.35	4.87620794891304	0.87486204557971
-0.35	4.87620794891304	0.89658613673913
-0.35	4.87620794891304	0.918310227898551
-0.35	4.87620794891304	0.940034319057971
-0.35	4.87620794891304	0.961758410217391
-0.35	4.87620794891304	0.983482501376811
-0.35	4.87620794891304	1.00520659253623
-0.35	4.87620794891304	1.02693068369565
-0.35	4.87620794891304	1.04865477485507
-0.35	4.87620794891304	1.07037886601449
-0.35	4.87620794891304	1.09210295717391
-0.35	4.87620794891304	1.11382704833333
-0.35	4.87620794891304	1.13555113949275
-0.35	4.87620794891304	1.15727523065217
-0.35	4.87620794891304	1.17899932181159
-0.35	4.87620794891304	1.20072341297101
-0.35	4.87620794891304	1.22244750413043
-0.35	4.87620794891304	1.24417159528985
-0.35	4.87620794891304	1.26589568644928
-0.35	4.87620794891304	1.2876197776087
-0.35	4.87620794891304	1.30934386876812
-0.35	4.87620794891304	1.33106795992754
-0.35	4.87620794891304	1.35279205108696
-0.35	4.87620794891304	1.37451614224638
-0.35	4.87620794891304	1.3962402334058
-0.35	4.87620794891304	1.41796432456522
-0.35	4.87620794891304	1.43968841572464
-0.35	4.87620794891304	1.46141250688406
-0.35	4.87620794891304	1.48313659804348
-0.35	4.87620794891304	1.5048606892029
-0.35	4.87620794891304	1.52658478036232
-0.35	4.87620794891304	1.54830887152174
-0.35	4.87620794891304	1.57003296268116
-0.35	4.87620794891304	1.59175705384058
-0.35	4.87620794891304	1.613481145
-0.35	4.87620794891304	1.63520523615942
-0.35	4.87620794891304	1.65692932731884
-0.35	4.87620794891304	1.67865341847826
-0.35	4.87620794891304	1.70037750963768
-0.35	4.87620794891304	1.7221016007971
-0.35	4.85448385775362	0.87486204557971
-0.35	4.85448385775362	0.89658613673913
-0.35	4.85448385775362	0.918310227898551
-0.35	4.85448385775362	0.940034319057971
-0.35	4.85448385775362	0.961758410217391
-0.35	4.85448385775362	0.983482501376811
-0.35	4.85448385775362	1.00520659253623
-0.35	4.85448385775362	1.02693068369565
-0.35	4.85448385775362	1.04865477485507
-0.35	4.85448385775362	1.07037886601449
-0.35	4.85448385775362	1.09210295717391
-0.35	4.85448385775362	1.11382704833333
-0.35	4.85448385775362	1.13555113949275
-0.35	4.85448385775362	1.15727523065217
-0.35	4.85448385775362	1.17899932181159
-0.35	4.85448385775362	1.20072341297101
-0.35	4.85448385775362	1.22244750413043
-0.35	4.85448385775362	1.24417159528985
-0.35	4.85448385775362	1.26589568644928
-0.35	4.85448385775362	1.2876197776087
-0.35	4.85448385775362	1.30934386876812
-0.35	4.85448385775362	1.33106795992754
-0.35	4.85448385775362	1.35279205108696
-0.35	4.85448385775362	1.37451614224638
-0.35	4.85448385775362	1.3962402334058
-0.35	4.85448385775362	1.41796432456522
-0.35	4.85448385775362	1.43968841572464
-0.35	4.85448385775362	1.46141250688406
-0.35	4.85448385775362	1.48313659804348
-0.35	4.85448385775362	1.5048606892029
-0.35	4.85448385775362	1.52658478036232
-0.35	4.85448385775362	1.54830887152174
-0.35	4.85448385775362	1.57003296268116
-0.35	4.85448385775362	1.59175705384058
-0.35	4.85448385775362	1.613481145
-0.35	4.85448385775362	1.63520523615942
-0.35	4.85448385775362	1.65692932731884
-0.35	4.85448385775362	1.67865341847826
-0.35	4.85448385775362	1.70037750963768
-0.35	4.85448385775362	1.7221016007971
-0.35	4.8327597665942	0.87486204557971
-0.35	4.8327597665942	0.89658613673913
-0.35	4.8327597665942	0.918310227898551
-0.35	4.8327597665942	0.940034319057971
-0.35	4.8327597665942	0.961758410217391
-0.35	4.8327597665942	0.983482501376811
-0.35	4.8327597665942	1.00520659253623
-0.35	4.8327597665942	1.02693068369565
-0.35	4.8327597665942	1.04865477485507
-0.35	4.8327597665942	1.07037886601449
-0.35	4.8327597665942	1.09210295717391
-0.35	4.8327597665942	1.11382704833333
-0.35	4.8327597665942	1.13555113949275
-0.35	4.8327597665942	1.15727523065217
-0.35	4.8327597665942	1.17899932181159
-0.35	4.8327597665942	1.20072341297101
-0.35	4.8327597665942	1.22244750413043
-0.35	4.8327597665942	1.24417159528985
-0.35	4.8327597665942	1.26589568644928
-0.35	4.8327597665942	1.2876197776087
-0.35	4.8327597665942	1.30934386876812
-0.35	4.8327597665942	1.33106795992754
-0.35	4.8327597665942	1.35279205108696
-0.35	4.8327597665942	1.37451614224638
-0.35	4.8327597665942	1.3962402334058
-0.35	4.8327597665942	1.41796432456522
-0.35	4.8327597665942	1.43968841572464
-0.35	4.8327597665942	1.46141250688406
-0.35	4.8327597665942	1.48313659804348
-0.35	4.8327597665942	1.5048606892029
-0.35	4.8327597665942	1.52658478036232
-0.35	4.8327597665942	1.54830887152174
-0.35	4.8327597665942	1.57003296268116
-0.35	4.8327597665942	1.59175705384058
-0.35	4.8327597665942	1.613481145
-0.35	4.8327597665942	1.63520523615942
-0.35	4.8327597665942	1.65692932731884
-0.35	4.8327597665942	1.67865341847826
-0.35	4.8327597665942	1.70037750963768
-0.35	4.8327597665942	1.7221016007971
-0.35	4.81103567543478	0.87486204557971
-0.35	4.81103567543478	0.89658613673913
-0.35	4.81103567543478	0.918310227898551
-0.35	4.81103567543478	0.940034319057971
-0.35	4.81103567543478	0.961758410217391
-0.35	4.81103567543478	0.983482501376811
-0.35	4.81103567543478	1.00520659253623
-0.35	4.81103567543478	1.02693068369565
-0.35	4.81103567543478	1.04865477485507
-0.35	4.81103567543478	1.07037886601449
-0.35	4.81103567543478	1.09210295717391
-0.35	4.81103567543478	1.11382704833333
-0.35	4.81103567543478	1.13555113949275
-0.35	4.81103567543478	1.15727523065217
-0.35	4.81103567543478	1.17899932181159
-0.35	4.81103567543478	1.20072341297101
-0.35	4.81103567543478	1.22244750413043
-0.35	4.81103567543478	1.24417159528985
-0.35	4.81103567543478	1.26589568644928
-0.35	4.81103567543478	1.2876197776087
-0.35	4.81103567543478	1.30934386876812
-0.35	4.81103567543478	1.33106795992754
-0.35	4.81103567543478	1.35279205108696
-0.35	4.81103567543478	1.37451614224638
-0.35	4.81103567543478	1.3962402334058
-0.35	4.81103567543478	1.41796432456522
-0.35	4.81103567543478	1.43968841572464
-0.35	4.81103567543478	1.46141250688406
-0.35	4.81103567543478	1.48313659804348
-0.35	4.81103567543478	1.5048606892029
-0.35	4.81103567543478	1.52658478036232
-0.35	4.81103567543478	1.54830887152174
-0.35	4.81103567543478	1.57003296268116
-0.35	4.81103567543478	1.59175705384058
-0.35	4.81103567543478	1.613481145
-0.35	4.81103567543478	1.63520523615942
-0.35	4.81103567543478	1.65692932731884
-0.35	4.81103567543478	1.67865341847826
-0.35	4.81103567543478	1.70037750963768
-0.35	4.81103567543478	1.7221016007971
-0.35	4.78931158427536	0.87486204557971
-0.35	4.78931158427536	0.89658613673913
-0.35	4.78931158427536	0.918310227898551
-0.35	4.78931158427536	0.940034319057971
-0.35	4.78931158427536	0.961758410217391
-0.35	4.78931158427536	0.983482501376811
-0.35	4.78931158427536	1.00520659253623
-0.35	4.78931158427536	1.02693068369565
-0.35	4.78931158427536	1.04865477485507
-0.35	4.78931158427536	1.07037886601449
-0.35	4.78931158427536	1.09210295717391
-0.35	4.78931158427536	1.11382704833333
-0.35	4.78931158427536	1.13555113949275
-0.35	4.78931158427536	1.15727523065217
-0.35	4.78931158427536	1.17899932181159
-0.35	4.78931158427536	1.20072341297101
-0.35	4.78931158427536	1.22244750413043
-0.35	4.78931158427536	1.24417159528985
-0.35	4.78931158427536	1.26589568644928
-0.35	4.78931158427536	1.2876197776087
-0.35	4.78931158427536	1.30934386876812
-0.35	4.78931158427536	1.33106795992754
-0.35	4.78931158427536	1.35279205108696
-0.35	4.78931158427536	1.37451614224638
-0.35	4.78931158427536	1.3962402334058
-0.35	4.78931158427536	1.41796432456522
-0.35	4.78931158427536	1.43968841572464
-0.35	4.78931158427536	1.46141250688406
-0.35	4.78931158427536	1.48313659804348
-0.35	4.78931158427536	1.5048606892029
-0.35	4.78931158427536	1.52658478036232
-0.35	4.78931158427536	1.54830887152174
-0.35	4.78931158427536	1.57003296268116
-0.35	4.78931158427536	1.59175705384058
-0.35	4.78931158427536	1.613481145
-0.35	4.78931158427536	1.63520523615942
-0.35	4.78931158427536	1.65692932731884
-0.35	4.78931158427536	1.67865341847826
-0.35	4.78931158427536	1.70037750963768
-0.35	4.78931158427536	1.7221016007971
-0.35	4.76758749311594	0.87486204557971
-0.35	4.76758749311594	0.89658613673913
-0.35	4.76758749311594	0.918310227898551
-0.35	4.76758749311594	0.940034319057971
-0.35	4.76758749311594	0.961758410217391
-0.35	4.76758749311594	0.983482501376811
-0.35	4.76758749311594	1.00520659253623
-0.35	4.76758749311594	1.02693068369565
-0.35	4.76758749311594	1.04865477485507
-0.35	4.76758749311594	1.07037886601449
-0.35	4.76758749311594	1.09210295717391
-0.35	4.76758749311594	1.11382704833333
-0.35	4.76758749311594	1.13555113949275
-0.35	4.76758749311594	1.15727523065217
-0.35	4.76758749311594	1.17899932181159
-0.35	4.76758749311594	1.20072341297101
-0.35	4.76758749311594	1.22244750413043
-0.35	4.76758749311594	1.24417159528985
-0.35	4.76758749311594	1.26589568644928
-0.35	4.76758749311594	1.2876197776087
-0.35	4.76758749311594	1.30934386876812
-0.35	4.76758749311594	1.33106795992754
-0.35	4.76758749311594	1.35279205108696
-0.35	4.76758749311594	1.37451614224638
-0.35	4.76758749311594	1.3962402334058
-0.35	4.76758749311594	1.41796432456522
-0.35	4.76758749311594	1.43968841572464
-0.35	4.76758749311594	1.46141250688406
-0.35	4.76758749311594	1.48313659804348
-0.35	4.76758749311594	1.5048606892029
-0.35	4.76758749311594	1.52658478036232
-0.35	4.76758749311594	1.54830887152174
-0.35	4.76758749311594	1.57003296268116
-0.35	4.76758749311594	1.59175705384058
-0.35	4.76758749311594	1.613481145
-0.35	4.76758749311594	1.63520523615942
-0.35	4.76758749311594	1.65692932731884
-0.35	4.76758749311594	1.67865341847826
-0.35	4.76758749311594	1.70037750963768
-0.35	4.76758749311594	1.7221016007971
-0.35	4.74586340195652	0.87486204557971
-0.35	4.74586340195652	0.89658613673913
-0.35	4.74586340195652	0.918310227898551
-0.35	4.74586340195652	0.940034319057971
-0.35	4.74586340195652	0.961758410217391
-0.35	4.74586340195652	0.983482501376811
-0.35	4.74586340195652	1.00520659253623
-0.35	4.74586340195652	1.02693068369565
-0.35	4.74586340195652	1.04865477485507
-0.35	4.74586340195652	1.07037886601449
-0.35	4.74586340195652	1.09210295717391
-0.35	4.74586340195652	1.11382704833333
-0.35	4.74586340195652	1.13555113949275
-0.35	4.74586340195652	1.15727523065217
-0.35	4.74586340195652	1.17899932181159
-0.35	4.74586340195652	1.20072341297101
-0.35	4.74586340195652	1.22244750413043
-0.35	4.74586340195652	1.24417159528985
-0.35	4.74586340195652	1.26589568644928
-0.35	4.74586340195652	1.2876197776087
-0.35	4.74586340195652	1.30934386876812
-0.35	4.74586340195652	1.33106795992754
-0.35	4.74586340195652	1.35279205108696
-0.35	4.74586340195652	1.37451614224638
-0.35	4.74586340195652	1.3962402334058
-0.35	4.74586340195652	1.41796432456522
-0.35	4.74586340195652	1.43968841572464
-0.35	4.74586340195652	1.46141250688406
-0.35	4.74586340195652	1.48313659804348
-0.35	4.74586340195652	1.5048606892029
-0.35	4.74586340195652	1.52658478036232
-0.35	4.74586340195652	1.54830887152174
-0.35	4.74586340195652	1.57003296268116
-0.35	4.74586340195652	1.59175705384058
-0.35	4.74586340195652	1.613481145
-0.35	4.74586340195652	1.63520523615942
-0.35	4.74586340195652	1.65692932731884
-0.35	4.74586340195652	1.67865341847826
-0.35	4.74586340195652	1.70037750963768
-0.35	4.74586340195652	1.7221016007971
-0.35	4.7241393107971	0.87486204557971
-0.35	4.7241393107971	0.89658613673913
-0.35	4.7241393107971	0.918310227898551
-0.35	4.7241393107971	0.940034319057971
-0.35	4.7241393107971	0.961758410217391
-0.35	4.7241393107971	0.983482501376811
-0.35	4.7241393107971	1.00520659253623
-0.35	4.7241393107971	1.02693068369565
-0.35	4.7241393107971	1.04865477485507
-0.35	4.7241393107971	1.07037886601449
-0.35	4.7241393107971	1.09210295717391
-0.35	4.7241393107971	1.11382704833333
-0.35	4.7241393107971	1.13555113949275
-0.35	4.7241393107971	1.15727523065217
-0.35	4.7241393107971	1.17899932181159
-0.35	4.7241393107971	1.20072341297101
-0.35	4.7241393107971	1.22244750413043
-0.35	4.7241393107971	1.24417159528985
-0.35	4.7241393107971	1.26589568644928
-0.35	4.7241393107971	1.2876197776087
-0.35	4.7241393107971	1.30934386876812
-0.35	4.7241393107971	1.33106795992754
-0.35	4.7241393107971	1.35279205108696
-0.35	4.7241393107971	1.37451614224638
-0.35	4.7241393107971	1.3962402334058
-0.35	4.7241393107971	1.41796432456522
-0.35	4.7241393107971	1.43968841572464
-0.35	4.7241393107971	1.46141250688406
-0.35	4.7241393107971	1.48313659804348
-0.35	4.7241393107971	1.5048606892029
-0.35	4.7241393107971	1.52658478036232
-0.35	4.7241393107971	1.54830887152174
-0.35	4.7241393107971	1.57003296268116
-0.35	4.7241393107971	1.59175705384058
-0.35	4.7241393107971	1.613481145
-0.35	4.7241393107971	1.63520523615942
-0.35	4.7241393107971	1.65692932731884
-0.35	4.7241393107971	1.67865341847826
-0.35	4.7241393107971	1.70037750963768
-0.35	4.7241393107971	1.7221016007971
-0.35	4.70241521963768	0.87486204557971
-0.35	4.70241521963768	0.89658613673913
-0.35	4.70241521963768	0.918310227898551
-0.35	4.70241521963768	0.940034319057971
-0.35	4.70241521963768	0.961758410217391
-0.35	4.70241521963768	0.983482501376811
-0.35	4.70241521963768	1.00520659253623
-0.35	4.70241521963768	1.02693068369565
-0.35	4.70241521963768	1.04865477485507
-0.35	4.70241521963768	1.07037886601449
-0.35	4.70241521963768	1.09210295717391
-0.35	4.70241521963768	1.11382704833333
-0.35	4.70241521963768	1.13555113949275
-0.35	4.70241521963768	1.15727523065217
-0.35	4.70241521963768	1.17899932181159
-0.35	4.70241521963768	1.20072341297101
-0.35	4.70241521963768	1.22244750413043
-0.35	4.70241521963768	1.24417159528985
-0.35	4.70241521963768	1.26589568644928
-0.35	4.70241521963768	1.2876197776087
-0.35	4.70241521963768	1.30934386876812
-0.35	4.70241521963768	1.33106795992754
-0.35	4.70241521963768	1.35279205108696
-0.35	4.70241521963768	1.37451614224638
-0.35	4.70241521963768	1.3962402334058
-0.35	4.70241521963768	1.41796432456522
-0.35	4.70241521963768	1.43968841572464
-0.35	4.70241521963768	1.46141250688406
-0.35	4.70241521963768	1.48313659804348
-0.35	4.70241521963768	1.5048606892029
-0.35	4.70241521963768	1.52658478036232
-0.35	4.70241521963768	1.54830887152174
-0.35	4.70241521963768	1.57003296268116
-0.35	4.70241521963768	1.59175705384058
-0.35	4.70241521963768	1.613481145
-0.35	4.70241521963768	1.63520523615942
-0.35	4.70241521963768	1.65692932731884
-0.35	4.70241521963768	1.67865341847826
-0.35	4.70241521963768	1.70037750963768
-0.35	4.70241521963768	1.7221016007971
-0.35	4.68069112847826	0.87486204557971
-0.35	4.68069112847826	0.89658613673913
-0.35	4.68069112847826	0.918310227898551
-0.35	4.68069112847826	0.940034319057971
-0.35	4.68069112847826	0.961758410217391
-0.35	4.68069112847826	0.983482501376811
-0.35	4.68069112847826	1.00520659253623
-0.35	4.68069112847826	1.02693068369565
-0.35	4.68069112847826	1.04865477485507
-0.35	4.68069112847826	1.07037886601449
-0.35	4.68069112847826	1.09210295717391
-0.35	4.68069112847826	1.11382704833333
-0.35	4.68069112847826	1.13555113949275
-0.35	4.68069112847826	1.15727523065217
-0.35	4.68069112847826	1.17899932181159
-0.35	4.68069112847826	1.20072341297101
-0.35	4.68069112847826	1.22244750413043
-0.35	4.68069112847826	1.24417159528985
-0.35	4.68069112847826	1.26589568644928
-0.35	4.68069112847826	1.2876197776087
-0.35	4.68069112847826	1.30934386876812
-0.35	4.68069112847826	1.33106795992754
-0.35	4.68069112847826	1.35279205108696
-0.35	4.68069112847826	1.37451614224638
-0.35	4.68069112847826	1.3962402334058
-0.35	4.68069112847826	1.41796432456522
-0.35	4.68069112847826	1.43968841572464
-0.35	4.68069112847826	1.46141250688406
-0.35	4.68069112847826	1.48313659804348
-0.35	4.68069112847826	1.5048606892029
-0.35	4.68069112847826	1.52658478036232
-0.35	4.68069112847826	1.54830887152174
-0.35	4.68069112847826	1.57003296268116
-0.35	4.68069112847826	1.59175705384058
-0.35	4.68069112847826	1.613481145
-0.35	4.68069112847826	1.63520523615942
-0.35	4.68069112847826	1.65692932731884
-0.35	4.68069112847826	1.67865341847826
-0.35	4.68069112847826	1.70037750963768
-0.35	4.68069112847826	1.7221016007971
-0.35	4.65896703731884	0.87486204557971
-0.35	4.65896703731884	0.89658613673913
-0.35	4.65896703731884	0.918310227898551
-0.35	4.65896703731884	0.940034319057971
-0.35	4.65896703731884	0.961758410217391
-0.35	4.65896703731884	0.983482501376811
-0.35	4.65896703731884	1.00520659253623
-0.35	4.65896703731884	1.02693068369565
-0.35	4.65896703731884	1.04865477485507
-0.35	4.65896703731884	1.07037886601449
-0.35	4.65896703731884	1.09210295717391
-0.35	4.65896703731884	1.11382704833333
-0.35	4.65896703731884	1.13555113949275
-0.35	4.65896703731884	1.15727523065217
-0.35	4.65896703731884	1.17899932181159
-0.35	4.65896703731884	1.20072341297101
-0.35	4.65896703731884	1.22244750413043
-0.35	4.65896703731884	1.24417159528985
-0.35	4.65896703731884	1.26589568644928
-0.35	4.65896703731884	1.2876197776087
-0.35	4.65896703731884	1.30934386876812
-0.35	4.65896703731884	1.33106795992754
-0.35	4.65896703731884	1.35279205108696
-0.35	4.65896703731884	1.37451614224638
-0.35	4.65896703731884	1.3962402334058
-0.35	4.65896703731884	1.41796432456522
-0.35	4.65896703731884	1.43968841572464
-0.35	4.65896703731884	1.46141250688406
-0.35	4.65896703731884	1.48313659804348
-0.35	4.65896703731884	1.5048606892029
-0.35	4.65896703731884	1.52658478036232
-0.35	4.65896703731884	1.54830887152174
-0.35	4.65896703731884	1.57003296268116
-0.35	4.65896703731884	1.59175705384058
-0.35	4.65896703731884	1.613481145
-0.35	4.65896703731884	1.63520523615942
-0.35	4.65896703731884	1.65692932731884
-0.35	4.65896703731884	1.67865341847826
-0.35	4.65896703731884	1.70037750963768
-0.35	4.65896703731884	1.7221016007971
-0.35	4.63724294615942	0.87486204557971
-0.35	4.63724294615942	0.89658613673913
-0.35	4.63724294615942	0.918310227898551
-0.35	4.63724294615942	0.940034319057971
-0.35	4.63724294615942	0.961758410217391
-0.35	4.63724294615942	0.983482501376811
-0.35	4.63724294615942	1.00520659253623
-0.35	4.63724294615942	1.02693068369565
-0.35	4.63724294615942	1.04865477485507
-0.35	4.63724294615942	1.07037886601449
-0.35	4.63724294615942	1.09210295717391
-0.35	4.63724294615942	1.11382704833333
-0.35	4.63724294615942	1.13555113949275
-0.35	4.63724294615942	1.15727523065217
-0.35	4.63724294615942	1.17899932181159
-0.35	4.63724294615942	1.20072341297101
-0.35	4.63724294615942	1.22244750413043
-0.35	4.63724294615942	1.24417159528985
-0.35	4.63724294615942	1.26589568644928
-0.35	4.63724294615942	1.2876197776087
-0.35	4.63724294615942	1.30934386876812
-0.35	4.63724294615942	1.33106795992754
-0.35	4.63724294615942	1.35279205108696
-0.35	4.63724294615942	1.37451614224638
-0.35	4.63724294615942	1.3962402334058
-0.35	4.63724294615942	1.41796432456522
-0.35	4.63724294615942	1.43968841572464
-0.35	4.63724294615942	1.46141250688406
-0.35	4.63724294615942	1.48313659804348
-0.35	4.63724294615942	1.5048606892029
-0.35	4.63724294615942	1.52658478036232
-0.35	4.63724294615942	1.54830887152174
-0.35	4.63724294615942	1.57003296268116
-0.35	4.63724294615942	1.59175705384058
-0.35	4.63724294615942	1.613481145
-0.35	4.63724294615942	1.63520523615942
-0.35	4.63724294615942	1.65692932731884
-0.35	4.63724294615942	1.67865341847826
-0.35	4.63724294615942	1.70037750963768
-0.35	4.63724294615942	1.7221016007971
-0.35	4.615518855	0.87486204557971
-0.35	4.615518855	0.89658613673913
-0.35	4.615518855	0.918310227898551
-0.35	4.615518855	0.940034319057971
-0.35	4.615518855	0.961758410217391
-0.35	4.615518855	0.983482501376811
-0.35	4.615518855	1.00520659253623
-0.35	4.615518855	1.02693068369565
-0.35	4.615518855	1.04865477485507
-0.35	4.615518855	1.07037886601449
-0.35	4.615518855	1.09210295717391
-0.35	4.615518855	1.11382704833333
-0.35	4.615518855	1.13555113949275
-0.35	4.615518855	1.15727523065217
-0.35	4.615518855	1.17899932181159
-0.35	4.615518855	1.20072341297101
-0.35	4.615518855	1.22244750413043
-0.35	4.615518855	1.24417159528985
-0.35	4.615518855	1.26589568644928
-0.35	4.615518855	1.2876197776087
-0.35	4.615518855	1.30934386876812
-0.35	4.615518855	1.33106795992754
-0.35	4.615518855	1.35279205108696
-0.35	4.615518855	1.37451614224638
-0.35	4.615518855	1.3962402334058
-0.35	4.615518855	1.41796432456522
-0.35	4.615518855	1.43968841572464
-0.35	4.615518855	1.46141250688406
-0.35	4.615518855	1.48313659804348
-0.35	4.615518855	1.5048606892029
-0.35	4.615518855	1.52658478036232
-0.35	4.615518855	1.54830887152174
-0.35	4.615518855	1.57003296268116
-0.35	4.615518855	1.59175705384058
-0.35	4.615518855	1.613481145
-0.35	4.615518855	1.63520523615942
-0.35	4.615518855	1.65692932731884
-0.35	4.615518855	1.67865341847826
-0.35	4.615518855	1.70037750963768
-0.35	4.615518855	1.7221016007971
-0.35	4.59379476384058	0.87486204557971
-0.35	4.59379476384058	0.89658613673913
-0.35	4.59379476384058	0.918310227898551
-0.35	4.59379476384058	0.940034319057971
-0.35	4.59379476384058	0.961758410217391
-0.35	4.59379476384058	0.983482501376811
-0.35	4.59379476384058	1.00520659253623
-0.35	4.59379476384058	1.02693068369565
-0.35	4.59379476384058	1.04865477485507
-0.35	4.59379476384058	1.07037886601449
-0.35	4.59379476384058	1.09210295717391
-0.35	4.59379476384058	1.11382704833333
-0.35	4.59379476384058	1.13555113949275
-0.35	4.59379476384058	1.15727523065217
-0.35	4.59379476384058	1.17899932181159
-0.35	4.59379476384058	1.20072341297101
-0.35	4.59379476384058	1.22244750413043
-0.35	4.59379476384058	1.24417159528985
-0.35	4.59379476384058	1.26589568644928
-0.35	4.59379476384058	1.2876197776087
-0.35	4.59379476384058	1.30934386876812
-0.35	4.59379476384058	1.33106795992754
-0.35	4.59379476384058	1.35279205108696
-0.35	4.59379476384058	1.37451614224638
-0.35	4.59379476384058	1.3962402334058
-0.35	4.59379476384058	1.41796432456522
-0.35	4.59379476384058	1.43968841572464
-0.35	4.59379476384058	1.46141250688406
-0.35	4.59379476384058	1.48313659804348
-0.35	4.59379476384058	1.5048606892029
-0.35	4.59379476384058	1.52658478036232
-0.35	4.59379476384058	1.54830887152174
-0.35	4.59379476384058	1.57003296268116
-0.35	4.59379476384058	1.59175705384058
-0.35	4.59379476384058	1.613481145
-0.35	4.59379476384058	1.63520523615942
-0.35	4.59379476384058	1.65692932731884
-0.35	4.59379476384058	1.67865341847826
-0.35	4.59379476384058	1.70037750963768
-0.35	4.59379476384058	1.7221016007971
-0.35	4.57207067268116	0.87486204557971
-0.35	4.57207067268116	0.89658613673913
-0.35	4.57207067268116	0.918310227898551
-0.35	4.57207067268116	0.940034319057971
-0.35	4.57207067268116	0.961758410217391
-0.35	4.57207067268116	0.983482501376811
-0.35	4.57207067268116	1.00520659253623
-0.35	4.57207067268116	1.02693068369565
-0.35	4.57207067268116	1.04865477485507
-0.35	4.57207067268116	1.07037886601449
-0.35	4.57207067268116	1.09210295717391
-0.35	4.57207067268116	1.11382704833333
-0.35	4.57207067268116	1.13555113949275
-0.35	4.57207067268116	1.15727523065217
-0.35	4.57207067268116	1.17899932181159
-0.35	4.57207067268116	1.20072341297101
-0.35	4.57207067268116	1.22244750413043
-0.35	4.57207067268116	1.24417159528985
-0.35	4.57207067268116	1.26589568644928
-0.35	4.57207067268116	1.2876197776087
-0.35	4.57207067268116	1.30934386876812
-0.35	4.57207067268116	1.33106795992754
-0.35	4.57207067268116	1.35279205108696
-0.35	4.57207067268116	1.37451614224638
-0.35	4.57207067268116	1.3962402334058
-0.35	4.57207067268116	1.41796432456522
-0.35	4.57207067268116	1.43968841572464
-0.35	4.57207067268116	1.46141250688406
-0.35	4.57207067268116	1.48313659804348
-0.35	4.57207067268116	1.5048606892029
-0.35	4.57207067268116	1.52658478036232
-0.35	4.57207067268116	1.54830887152174
-0.35	4.57207067268116	1.57003296268116
-0.35	4.57207067268116	1.59175705384058
-0.35	4.57207067268116	1.613481145
-0.35	4.57207067268116	1.63520523615942
-0.35	4.57207067268116	1.65692932731884
-0.35	4.57207067268116	1.67865341847826
-0.35	4.57207067268116	1.70037750963768
-0.35	4.57207067268116	1.7221016007971
-0.35	4.55034658152173	0.87486204557971
-0.35	4.55034658152173	0.89658613673913
-0.35	4.55034658152173	0.918310227898551
-0.35	4.55034658152173	0.940034319057971
-0.35	4.55034658152173	0.961758410217391
-0.35	4.55034658152173	0.983482501376811
-0.35	4.55034658152173	1.00520659253623
-0.35	4.55034658152173	1.02693068369565
-0.35	4.55034658152173	1.04865477485507
-0.35	4.55034658152173	1.07037886601449
-0.35	4.55034658152173	1.09210295717391
-0.35	4.55034658152173	1.11382704833333
-0.35	4.55034658152173	1.13555113949275
-0.35	4.55034658152173	1.15727523065217
-0.35	4.55034658152173	1.17899932181159
-0.35	4.55034658152173	1.20072341297101
-0.35	4.55034658152173	1.22244750413043
-0.35	4.55034658152173	1.24417159528985
-0.35	4.55034658152173	1.26589568644928
-0.35	4.55034658152173	1.2876197776087
-0.35	4.55034658152173	1.30934386876812
-0.35	4.55034658152173	1.33106795992754
-0.35	4.55034658152173	1.35279205108696
-0.35	4.55034658152173	1.37451614224638
-0.35	4.55034658152173	1.3962402334058
-0.35	4.55034658152173	1.41796432456522
-0.35	4.55034658152173	1.43968841572464
-0.35	4.55034658152173	1.46141250688406
-0.35	4.55034658152173	1.48313659804348
-0.35	4.55034658152173	1.5048606892029
-0.35	4.55034658152173	1.52658478036232
-0.35	4.55034658152173	1.54830887152174
-0.35	4.55034658152173	1.57003296268116
-0.35	4.55034658152173	1.59175705384058
-0.35	4.55034658152173	1.613481145
-0.35	4.55034658152173	1.63520523615942
-0.35	4.55034658152173	1.65692932731884
-0.35	4.55034658152173	1.67865341847826
-0.35	4.55034658152173	1.70037750963768
-0.35	4.55034658152173	1.7221016007971
-0.35	4.52862249036231	0.87486204557971
-0.35	4.52862249036231	0.89658613673913
-0.35	4.52862249036231	0.918310227898551
-0.35	4.52862249036231	0.940034319057971
-0.35	4.52862249036231	0.961758410217391
-0.35	4.52862249036231	0.983482501376811
-0.35	4.52862249036231	1.00520659253623
-0.35	4.52862249036231	1.02693068369565
-0.35	4.52862249036231	1.04865477485507
-0.35	4.52862249036231	1.07037886601449
-0.35	4.52862249036231	1.09210295717391
-0.35	4.52862249036231	1.11382704833333
-0.35	4.52862249036231	1.13555113949275
-0.35	4.52862249036231	1.15727523065217
-0.35	4.52862249036231	1.17899932181159
-0.35	4.52862249036231	1.20072341297101
-0.35	4.52862249036231	1.22244750413043
-0.35	4.52862249036231	1.24417159528985
-0.35	4.52862249036231	1.26589568644928
-0.35	4.52862249036231	1.2876197776087
-0.35	4.52862249036231	1.30934386876812
-0.35	4.52862249036231	1.33106795992754
-0.35	4.52862249036231	1.35279205108696
-0.35	4.52862249036231	1.37451614224638
-0.35	4.52862249036231	1.3962402334058
-0.35	4.52862249036231	1.41796432456522
-0.35	4.52862249036231	1.43968841572464
-0.35	4.52862249036231	1.46141250688406
-0.35	4.52862249036231	1.48313659804348
-0.35	4.52862249036231	1.5048606892029
-0.35	4.52862249036231	1.52658478036232
-0.35	4.52862249036231	1.54830887152174
-0.35	4.52862249036231	1.57003296268116
-0.35	4.52862249036231	1.59175705384058
-0.35	4.52862249036231	1.613481145
-0.35	4.52862249036231	1.63520523615942
-0.35	4.52862249036231	1.65692932731884
-0.35	4.52862249036231	1.67865341847826
-0.35	4.52862249036231	1.70037750963768
-0.35	4.52862249036231	1.7221016007971
-0.35	4.50689839920289	0.87486204557971
-0.35	4.50689839920289	0.89658613673913
-0.35	4.50689839920289	0.918310227898551
-0.35	4.50689839920289	0.940034319057971
-0.35	4.50689839920289	0.961758410217391
-0.35	4.50689839920289	0.983482501376811
-0.35	4.50689839920289	1.00520659253623
-0.35	4.50689839920289	1.02693068369565
-0.35	4.50689839920289	1.04865477485507
-0.35	4.50689839920289	1.07037886601449
-0.35	4.50689839920289	1.09210295717391
-0.35	4.50689839920289	1.11382704833333
-0.35	4.50689839920289	1.13555113949275
-0.35	4.50689839920289	1.15727523065217
-0.35	4.50689839920289	1.17899932181159
-0.35	4.50689839920289	1.20072341297101
-0.35	4.50689839920289	1.22244750413043
-0.35	4.50689839920289	1.24417159528985
-0.35	4.50689839920289	1.26589568644928
-0.35	4.50689839920289	1.2876197776087
-0.35	4.50689839920289	1.30934386876812
-0.35	4.50689839920289	1.33106795992754
-0.35	4.50689839920289	1.35279205108696
-0.35	4.50689839920289	1.37451614224638
-0.35	4.50689839920289	1.3962402334058
-0.35	4.50689839920289	1.41796432456522
-0.35	4.50689839920289	1.43968841572464
-0.35	4.50689839920289	1.46141250688406
-0.35	4.50689839920289	1.48313659804348
-0.35	4.50689839920289	1.5048606892029
-0.35	4.50689839920289	1.52658478036232
-0.35	4.50689839920289	1.54830887152174
-0.35	4.50689839920289	1.57003296268116
-0.35	4.50689839920289	1.59175705384058
-0.35	4.50689839920289	1.613481145
-0.35	4.50689839920289	1.63520523615942
-0.35	4.50689839920289	1.65692932731884
-0.35	4.50689839920289	1.67865341847826
-0.35	4.50689839920289	1.70037750963768
-0.35	4.50689839920289	1.7221016007971
-0.35	4.48517430804347	0.87486204557971
-0.35	4.48517430804347	0.89658613673913
-0.35	4.48517430804347	0.918310227898551
-0.35	4.48517430804347	0.940034319057971
-0.35	4.48517430804347	0.961758410217391
-0.35	4.48517430804347	0.983482501376811
-0.35	4.48517430804347	1.00520659253623
-0.35	4.48517430804347	1.02693068369565
-0.35	4.48517430804347	1.04865477485507
-0.35	4.48517430804347	1.07037886601449
-0.35	4.48517430804347	1.09210295717391
-0.35	4.48517430804347	1.11382704833333
-0.35	4.48517430804347	1.13555113949275
-0.35	4.48517430804347	1.15727523065217
-0.35	4.48517430804347	1.17899932181159
-0.35	4.48517430804347	1.20072341297101
-0.35	4.48517430804347	1.22244750413043
-0.35	4.48517430804347	1.24417159528985
-0.35	4.48517430804347	1.26589568644928
-0.35	4.48517430804347	1.2876197776087
-0.35	4.48517430804347	1.30934386876812
-0.35	4.48517430804347	1.33106795992754
-0.35	4.48517430804347	1.35279205108696
-0.35	4.48517430804347	1.37451614224638
-0.35	4.48517430804347	1.3962402334058
-0.35	4.48517430804347	1.41796432456522
-0.35	4.48517430804347	1.43968841572464
-0.35	4.48517430804347	1.46141250688406
-0.35	4.48517430804347	1.48313659804348
-0.35	4.48517430804347	1.5048606892029
-0.35	4.48517430804347	1.52658478036232
-0.35	4.48517430804347	1.54830887152174
-0.35	4.48517430804347	1.57003296268116
-0.35	4.48517430804347	1.59175705384058
-0.35	4.48517430804347	1.613481145
-0.35	4.48517430804347	1.63520523615942
-0.35	4.48517430804347	1.65692932731884
-0.35	4.48517430804347	1.67865341847826
-0.35	4.48517430804347	1.70037750963768
-0.35	4.48517430804347	1.7221016007971
-0.35	4.46345021688405	0.87486204557971
-0.35	4.46345021688405	0.89658613673913
-0.35	4.46345021688405	0.918310227898551
-0.35	4.46345021688405	0.940034319057971
-0.35	4.46345021688405	0.961758410217391
-0.35	4.46345021688405	0.983482501376811
-0.35	4.46345021688405	1.00520659253623
-0.35	4.46345021688405	1.02693068369565
-0.35	4.46345021688405	1.04865477485507
-0.35	4.46345021688405	1.07037886601449
-0.35	4.46345021688405	1.09210295717391
-0.35	4.46345021688405	1.11382704833333
-0.35	4.46345021688405	1.13555113949275
-0.35	4.46345021688405	1.15727523065217
-0.35	4.46345021688405	1.17899932181159
-0.35	4.46345021688405	1.20072341297101
-0.35	4.46345021688405	1.22244750413043
-0.35	4.46345021688405	1.24417159528985
-0.35	4.46345021688405	1.26589568644928
-0.35	4.46345021688405	1.2876197776087
-0.35	4.46345021688405	1.30934386876812
-0.35	4.46345021688405	1.33106795992754
-0.35	4.46345021688405	1.35279205108696
-0.35	4.46345021688405	1.37451614224638
-0.35	4.46345021688405	1.3962402334058
-0.35	4.46345021688405	1.41796432456522
-0.35	4.46345021688405	1.43968841572464
-0.35	4.46345021688405	1.46141250688406
-0.35	4.46345021688405	1.48313659804348
-0.35	4.46345021688405	1.5048606892029
-0.35	4.46345021688405	1.52658478036232
-0.35	4.46345021688405	1.54830887152174
-0.35	4.46345021688405	1.57003296268116
-0.35	4.46345021688405	1.59175705384058
-0.35	4.46345021688405	1.613481145
-0.35	4.46345021688405	1.63520523615942
-0.35	4.46345021688405	1.65692932731884
-0.35	4.46345021688405	1.67865341847826
-0.35	4.46345021688405	1.70037750963768
-0.35	4.46345021688405	1.7221016007971
-0.35	4.44172612572463	0.87486204557971
-0.35	4.44172612572463	0.89658613673913
-0.35	4.44172612572463	0.918310227898551
-0.35	4.44172612572463	0.940034319057971
-0.35	4.44172612572463	0.961758410217391
-0.35	4.44172612572463	0.983482501376811
-0.35	4.44172612572463	1.00520659253623
-0.35	4.44172612572463	1.02693068369565
-0.35	4.44172612572463	1.04865477485507
-0.35	4.44172612572463	1.07037886601449
-0.35	4.44172612572463	1.09210295717391
-0.35	4.44172612572463	1.11382704833333
-0.35	4.44172612572463	1.13555113949275
-0.35	4.44172612572463	1.15727523065217
-0.35	4.44172612572463	1.17899932181159
-0.35	4.44172612572463	1.20072341297101
-0.35	4.44172612572463	1.22244750413043
-0.35	4.44172612572463	1.24417159528985
-0.35	4.44172612572463	1.26589568644928
-0.35	4.44172612572463	1.2876197776087
-0.35	4.44172612572463	1.30934386876812
-0.35	4.44172612572463	1.33106795992754
-0.35	4.44172612572463	1.35279205108696
-0.35	4.44172612572463	1.37451614224638
-0.35	4.44172612572463	1.3962402334058
-0.35	4.44172612572463	1.41796432456522
-0.35	4.44172612572463	1.43968841572464
-0.35	4.44172612572463	1.46141250688406
-0.35	4.44172612572463	1.48313659804348
-0.35	4.44172612572463	1.5048606892029
-0.35	4.44172612572463	1.52658478036232
-0.35	4.44172612572463	1.54830887152174
-0.35	4.44172612572463	1.57003296268116
-0.35	4.44172612572463	1.59175705384058
-0.35	4.44172612572463	1.613481145
-0.35	4.44172612572463	1.63520523615942
-0.35	4.44172612572463	1.65692932731884
-0.35	4.44172612572463	1.67865341847826
-0.35	4.44172612572463	1.70037750963768
-0.35	4.44172612572463	1.7221016007971
-0.35	4.42000203456521	0.87486204557971
-0.35	4.42000203456521	0.89658613673913
-0.35	4.42000203456521	0.918310227898551
-0.35	4.42000203456521	0.940034319057971
-0.35	4.42000203456521	0.961758410217391
-0.35	4.42000203456521	0.983482501376811
-0.35	4.42000203456521	1.00520659253623
-0.35	4.42000203456521	1.02693068369565
-0.35	4.42000203456521	1.04865477485507
-0.35	4.42000203456521	1.07037886601449
-0.35	4.42000203456521	1.09210295717391
-0.35	4.42000203456521	1.11382704833333
-0.35	4.42000203456521	1.13555113949275
-0.35	4.42000203456521	1.15727523065217
-0.35	4.42000203456521	1.17899932181159
-0.35	4.42000203456521	1.20072341297101
-0.35	4.42000203456521	1.22244750413043
-0.35	4.42000203456521	1.24417159528985
-0.35	4.42000203456521	1.26589568644928
-0.35	4.42000203456521	1.2876197776087
-0.35	4.42000203456521	1.30934386876812
-0.35	4.42000203456521	1.33106795992754
-0.35	4.42000203456521	1.35279205108696
-0.35	4.42000203456521	1.37451614224638
-0.35	4.42000203456521	1.3962402334058
-0.35	4.42000203456521	1.41796432456522
-0.35	4.42000203456521	1.43968841572464
-0.35	4.42000203456521	1.46141250688406
-0.35	4.42000203456521	1.48313659804348
-0.35	4.42000203456521	1.5048606892029
-0.35	4.42000203456521	1.52658478036232
-0.35	4.42000203456521	1.54830887152174
-0.35	4.42000203456521	1.57003296268116
-0.35	4.42000203456521	1.59175705384058
-0.35	4.42000203456521	1.613481145
-0.35	4.42000203456521	1.63520523615942
-0.35	4.42000203456521	1.65692932731884
-0.35	4.42000203456521	1.67865341847826
-0.35	4.42000203456521	1.70037750963768
-0.35	4.42000203456521	1.7221016007971
-0.35	4.39827794340579	0.87486204557971
-0.35	4.39827794340579	0.89658613673913
-0.35	4.39827794340579	0.918310227898551
-0.35	4.39827794340579	0.940034319057971
-0.35	4.39827794340579	0.961758410217391
-0.35	4.39827794340579	0.983482501376811
-0.35	4.39827794340579	1.00520659253623
-0.35	4.39827794340579	1.02693068369565
-0.35	4.39827794340579	1.04865477485507
-0.35	4.39827794340579	1.07037886601449
-0.35	4.39827794340579	1.09210295717391
-0.35	4.39827794340579	1.11382704833333
-0.35	4.39827794340579	1.13555113949275
-0.35	4.39827794340579	1.15727523065217
-0.35	4.39827794340579	1.17899932181159
-0.35	4.39827794340579	1.20072341297101
-0.35	4.39827794340579	1.22244750413043
-0.35	4.39827794340579	1.24417159528985
-0.35	4.39827794340579	1.26589568644928
-0.35	4.39827794340579	1.2876197776087
-0.35	4.39827794340579	1.30934386876812
-0.35	4.39827794340579	1.33106795992754
-0.35	4.39827794340579	1.35279205108696
-0.35	4.39827794340579	1.37451614224638
-0.35	4.39827794340579	1.3962402334058
-0.35	4.39827794340579	1.41796432456522
-0.35	4.39827794340579	1.43968841572464
-0.35	4.39827794340579	1.46141250688406
-0.35	4.39827794340579	1.48313659804348
-0.35	4.39827794340579	1.5048606892029
-0.35	4.39827794340579	1.52658478036232
-0.35	4.39827794340579	1.54830887152174
-0.35	4.39827794340579	1.57003296268116
-0.35	4.39827794340579	1.59175705384058
-0.35	4.39827794340579	1.613481145
-0.35	4.39827794340579	1.63520523615942
-0.35	4.39827794340579	1.65692932731884
-0.35	4.39827794340579	1.67865341847826
-0.35	4.39827794340579	1.70037750963768
-0.35	4.39827794340579	1.7221016007971
-0.35	4.37655385224637	0.87486204557971
-0.35	4.37655385224637	0.89658613673913
-0.35	4.37655385224637	0.918310227898551
-0.35	4.37655385224637	0.940034319057971
-0.35	4.37655385224637	0.961758410217391
-0.35	4.37655385224637	0.983482501376811
-0.35	4.37655385224637	1.00520659253623
-0.35	4.37655385224637	1.02693068369565
-0.35	4.37655385224637	1.04865477485507
-0.35	4.37655385224637	1.07037886601449
-0.35	4.37655385224637	1.09210295717391
-0.35	4.37655385224637	1.11382704833333
-0.35	4.37655385224637	1.13555113949275
-0.35	4.37655385224637	1.15727523065217
-0.35	4.37655385224637	1.17899932181159
-0.35	4.37655385224637	1.20072341297101
-0.35	4.37655385224637	1.22244750413043
-0.35	4.37655385224637	1.24417159528985
-0.35	4.37655385224637	1.26589568644928
-0.35	4.37655385224637	1.2876197776087
-0.35	4.37655385224637	1.30934386876812
-0.35	4.37655385224637	1.33106795992754
-0.35	4.37655385224637	1.35279205108696
-0.35	4.37655385224637	1.37451614224638
-0.35	4.37655385224637	1.3962402334058
-0.35	4.37655385224637	1.41796432456522
-0.35	4.37655385224637	1.43968841572464
-0.35	4.37655385224637	1.46141250688406
-0.35	4.37655385224637	1.48313659804348
-0.35	4.37655385224637	1.5048606892029
-0.35	4.37655385224637	1.52658478036232
-0.35	4.37655385224637	1.54830887152174
-0.35	4.37655385224637	1.57003296268116
-0.35	4.37655385224637	1.59175705384058
-0.35	4.37655385224637	1.613481145
-0.35	4.37655385224637	1.63520523615942
-0.35	4.37655385224637	1.65692932731884
-0.35	4.37655385224637	1.67865341847826
-0.35	4.37655385224637	1.70037750963768
-0.35	4.37655385224637	1.7221016007971
-0.35	4.35482976108695	0.87486204557971
-0.35	4.35482976108695	0.89658613673913
-0.35	4.35482976108695	0.918310227898551
-0.35	4.35482976108695	0.940034319057971
-0.35	4.35482976108695	0.961758410217391
-0.35	4.35482976108695	0.983482501376811
-0.35	4.35482976108695	1.00520659253623
-0.35	4.35482976108695	1.02693068369565
-0.35	4.35482976108695	1.04865477485507
-0.35	4.35482976108695	1.07037886601449
-0.35	4.35482976108695	1.09210295717391
-0.35	4.35482976108695	1.11382704833333
-0.35	4.35482976108695	1.13555113949275
-0.35	4.35482976108695	1.15727523065217
-0.35	4.35482976108695	1.17899932181159
-0.35	4.35482976108695	1.20072341297101
-0.35	4.35482976108695	1.22244750413043
-0.35	4.35482976108695	1.24417159528985
-0.35	4.35482976108695	1.26589568644928
-0.35	4.35482976108695	1.2876197776087
-0.35	4.35482976108695	1.30934386876812
-0.35	4.35482976108695	1.33106795992754
-0.35	4.35482976108695	1.35279205108696
-0.35	4.35482976108695	1.37451614224638
-0.35	4.35482976108695	1.3962402334058
-0.35	4.35482976108695	1.41796432456522
-0.35	4.35482976108695	1.43968841572464
-0.35	4.35482976108695	1.46141250688406
-0.35	4.35482976108695	1.48313659804348
-0.35	4.35482976108695	1.5048606892029
-0.35	4.35482976108695	1.52658478036232
-0.35	4.35482976108695	1.54830887152174
-0.35	4.35482976108695	1.57003296268116
-0.35	4.35482976108695	1.59175705384058
-0.35	4.35482976108695	1.613481145
-0.35	4.35482976108695	1.63520523615942
-0.35	4.35482976108695	1.65692932731884
-0.35	4.35482976108695	1.67865341847826
-0.35	4.35482976108695	1.70037750963768
-0.35	4.35482976108695	1.7221016007971
-0.35	4.33310566992753	0.87486204557971
-0.35	4.33310566992753	0.89658613673913
-0.35	4.33310566992753	0.918310227898551
-0.35	4.33310566992753	0.940034319057971
-0.35	4.33310566992753	0.961758410217391
-0.35	4.33310566992753	0.983482501376811
-0.35	4.33310566992753	1.00520659253623
-0.35	4.33310566992753	1.02693068369565
-0.35	4.33310566992753	1.04865477485507
-0.35	4.33310566992753	1.07037886601449
-0.35	4.33310566992753	1.09210295717391
-0.35	4.33310566992753	1.11382704833333
-0.35	4.33310566992753	1.13555113949275
-0.35	4.33310566992753	1.15727523065217
-0.35	4.33310566992753	1.17899932181159
-0.35	4.33310566992753	1.20072341297101
-0.35	4.33310566992753	1.22244750413043
-0.35	4.33310566992753	1.24417159528985
-0.35	4.33310566992753	1.26589568644928
-0.35	4.33310566992753	1.2876197776087
-0.35	4.33310566992753	1.30934386876812
-0.35	4.33310566992753	1.33106795992754
-0.35	4.33310566992753	1.35279205108696
-0.35	4.33310566992753	1.37451614224638
-0.35	4.33310566992753	1.3962402334058
-0.35	4.33310566992753	1.41796432456522
-0.35	4.33310566992753	1.43968841572464
-0.35	4.33310566992753	1.46141250688406
-0.35	4.33310566992753	1.48313659804348
-0.35	4.33310566992753	1.5048606892029
-0.35	4.33310566992753	1.52658478036232
-0.35	4.33310566992753	1.54830887152174
-0.35	4.33310566992753	1.57003296268116
-0.35	4.33310566992753	1.59175705384058
-0.35	4.33310566992753	1.613481145
-0.35	4.33310566992753	1.63520523615942
-0.35	4.33310566992753	1.65692932731884
-0.35	4.33310566992753	1.67865341847826
-0.35	4.33310566992753	1.70037750963768
-0.35	4.33310566992753	1.7221016007971
-0.35	4.31138157876811	0.87486204557971
-0.35	4.31138157876811	0.89658613673913
-0.35	4.31138157876811	0.918310227898551
-0.35	4.31138157876811	0.940034319057971
-0.35	4.31138157876811	0.961758410217391
-0.35	4.31138157876811	0.983482501376811
-0.35	4.31138157876811	1.00520659253623
-0.35	4.31138157876811	1.02693068369565
-0.35	4.31138157876811	1.04865477485507
-0.35	4.31138157876811	1.07037886601449
-0.35	4.31138157876811	1.09210295717391
-0.35	4.31138157876811	1.11382704833333
-0.35	4.31138157876811	1.13555113949275
-0.35	4.31138157876811	1.15727523065217
-0.35	4.31138157876811	1.17899932181159
-0.35	4.31138157876811	1.20072341297101
-0.35	4.31138157876811	1.22244750413043
-0.35	4.31138157876811	1.24417159528985
-0.35	4.31138157876811	1.26589568644928
-0.35	4.31138157876811	1.2876197776087
-0.35	4.31138157876811	1.30934386876812
-0.35	4.31138157876811	1.33106795992754
-0.35	4.31138157876811	1.35279205108696
-0.35	4.31138157876811	1.37451614224638
-0.35	4.31138157876811	1.3962402334058
-0.35	4.31138157876811	1.41796432456522
-0.35	4.31138157876811	1.43968841572464
-0.35	4.31138157876811	1.46141250688406
-0.35	4.31138157876811	1.48313659804348
-0.35	4.31138157876811	1.5048606892029
-0.35	4.31138157876811	1.52658478036232
-0.35	4.31138157876811	1.54830887152174
-0.35	4.31138157876811	1.57003296268116
-0.35	4.31138157876811	1.59175705384058
-0.35	4.31138157876811	1.613481145
-0.35	4.31138157876811	1.63520523615942
-0.35	4.31138157876811	1.65692932731884
-0.35	4.31138157876811	1.67865341847826
-0.35	4.31138157876811	1.70037750963768
-0.35	4.31138157876811	1.7221016007971
-0.35	4.28965748760869	0.87486204557971
-0.35	4.28965748760869	0.89658613673913
-0.35	4.28965748760869	0.918310227898551
-0.35	4.28965748760869	0.940034319057971
-0.35	4.28965748760869	0.961758410217391
-0.35	4.28965748760869	0.983482501376811
-0.35	4.28965748760869	1.00520659253623
-0.35	4.28965748760869	1.02693068369565
-0.35	4.28965748760869	1.04865477485507
-0.35	4.28965748760869	1.07037886601449
-0.35	4.28965748760869	1.09210295717391
-0.35	4.28965748760869	1.11382704833333
-0.35	4.28965748760869	1.13555113949275
-0.35	4.28965748760869	1.15727523065217
-0.35	4.28965748760869	1.17899932181159
-0.35	4.28965748760869	1.20072341297101
-0.35	4.28965748760869	1.22244750413043
-0.35	4.28965748760869	1.24417159528985
-0.35	4.28965748760869	1.26589568644928
-0.35	4.28965748760869	1.2876197776087
-0.35	4.28965748760869	1.30934386876812
-0.35	4.28965748760869	1.33106795992754
-0.35	4.28965748760869	1.35279205108696
-0.35	4.28965748760869	1.37451614224638
-0.35	4.28965748760869	1.3962402334058
-0.35	4.28965748760869	1.41796432456522
-0.35	4.28965748760869	1.43968841572464
-0.35	4.28965748760869	1.46141250688406
-0.35	4.28965748760869	1.48313659804348
-0.35	4.28965748760869	1.5048606892029
-0.35	4.28965748760869	1.52658478036232
-0.35	4.28965748760869	1.54830887152174
-0.35	4.28965748760869	1.57003296268116
-0.35	4.28965748760869	1.59175705384058
-0.35	4.28965748760869	1.613481145
-0.35	4.28965748760869	1.63520523615942
-0.35	4.28965748760869	1.65692932731884
-0.35	4.28965748760869	1.67865341847826
-0.35	4.28965748760869	1.70037750963768
-0.35	4.28965748760869	1.7221016007971
-0.35	4.26793339644927	0.87486204557971
-0.35	4.26793339644927	0.89658613673913
-0.35	4.26793339644927	0.918310227898551
-0.35	4.26793339644927	0.940034319057971
-0.35	4.26793339644927	0.961758410217391
-0.35	4.26793339644927	0.983482501376811
-0.35	4.26793339644927	1.00520659253623
-0.35	4.26793339644927	1.02693068369565
-0.35	4.26793339644927	1.04865477485507
-0.35	4.26793339644927	1.07037886601449
-0.35	4.26793339644927	1.09210295717391
-0.35	4.26793339644927	1.11382704833333
-0.35	4.26793339644927	1.13555113949275
-0.35	4.26793339644927	1.15727523065217
-0.35	4.26793339644927	1.17899932181159
-0.35	4.26793339644927	1.20072341297101
-0.35	4.26793339644927	1.22244750413043
-0.35	4.26793339644927	1.24417159528985
-0.35	4.26793339644927	1.26589568644928
-0.35	4.26793339644927	1.2876197776087
-0.35	4.26793339644927	1.30934386876812
-0.35	4.26793339644927	1.33106795992754
-0.35	4.26793339644927	1.35279205108696
-0.35	4.26793339644927	1.37451614224638
-0.35	4.26793339644927	1.3962402334058
-0.35	4.26793339644927	1.41796432456522
-0.35	4.26793339644927	1.43968841572464
-0.35	4.26793339644927	1.46141250688406
-0.35	4.26793339644927	1.48313659804348
-0.35	4.26793339644927	1.5048606892029
-0.35	4.26793339644927	1.52658478036232
-0.35	4.26793339644927	1.54830887152174
-0.35	4.26793339644927	1.57003296268116
-0.35	4.26793339644927	1.59175705384058
-0.35	4.26793339644927	1.613481145
-0.35	4.26793339644927	1.63520523615942
-0.35	4.26793339644927	1.65692932731884
-0.35	4.26793339644927	1.67865341847826
-0.35	4.26793339644927	1.70037750963768
-0.35	4.26793339644927	1.7221016007971
-0.35	4.24620930528985	0.87486204557971
-0.35	4.24620930528985	0.89658613673913
-0.35	4.24620930528985	0.918310227898551
-0.35	4.24620930528985	0.940034319057971
-0.35	4.24620930528985	0.961758410217391
-0.35	4.24620930528985	0.983482501376811
-0.35	4.24620930528985	1.00520659253623
-0.35	4.24620930528985	1.02693068369565
-0.35	4.24620930528985	1.04865477485507
-0.35	4.24620930528985	1.07037886601449
-0.35	4.24620930528985	1.09210295717391
-0.35	4.24620930528985	1.11382704833333
-0.35	4.24620930528985	1.13555113949275
-0.35	4.24620930528985	1.15727523065217
-0.35	4.24620930528985	1.17899932181159
-0.35	4.24620930528985	1.20072341297101
-0.35	4.24620930528985	1.22244750413043
-0.35	4.24620930528985	1.24417159528985
-0.35	4.24620930528985	1.26589568644928
-0.35	4.24620930528985	1.2876197776087
-0.35	4.24620930528985	1.30934386876812
-0.35	4.24620930528985	1.33106795992754
-0.35	4.24620930528985	1.35279205108696
-0.35	4.24620930528985	1.37451614224638
-0.35	4.24620930528985	1.3962402334058
-0.35	4.24620930528985	1.41796432456522
-0.35	4.24620930528985	1.43968841572464
-0.35	4.24620930528985	1.46141250688406
-0.35	4.24620930528985	1.48313659804348
-0.35	4.24620930528985	1.5048606892029
-0.35	4.24620930528985	1.52658478036232
-0.35	4.24620930528985	1.54830887152174
-0.35	4.24620930528985	1.57003296268116
-0.35	4.24620930528985	1.59175705384058
-0.35	4.24620930528985	1.613481145
-0.35	4.24620930528985	1.63520523615942
-0.35	4.24620930528985	1.65692932731884
-0.35	4.24620930528985	1.67865341847826
-0.35	4.24620930528985	1.70037750963768
-0.35	4.24620930528985	1.7221016007971
-0.35	4.22448521413043	0.87486204557971
-0.35	4.22448521413043	0.89658613673913
-0.35	4.22448521413043	0.918310227898551
-0.35	4.22448521413043	0.940034319057971
-0.35	4.22448521413043	0.961758410217391
-0.35	4.22448521413043	0.983482501376811
-0.35	4.22448521413043	1.00520659253623
-0.35	4.22448521413043	1.02693068369565
-0.35	4.22448521413043	1.04865477485507
-0.35	4.22448521413043	1.07037886601449
-0.35	4.22448521413043	1.09210295717391
-0.35	4.22448521413043	1.11382704833333
-0.35	4.22448521413043	1.13555113949275
-0.35	4.22448521413043	1.15727523065217
-0.35	4.22448521413043	1.17899932181159
-0.35	4.22448521413043	1.20072341297101
-0.35	4.22448521413043	1.22244750413043
-0.35	4.22448521413043	1.24417159528985
-0.35	4.22448521413043	1.26589568644928
-0.35	4.22448521413043	1.2876197776087
-0.35	4.22448521413043	1.30934386876812
-0.35	4.22448521413043	1.33106795992754
-0.35	4.22448521413043	1.35279205108696
-0.35	4.22448521413043	1.37451614224638
-0.35	4.22448521413043	1.3962402334058
-0.35	4.22448521413043	1.41796432456522
-0.35	4.22448521413043	1.43968841572464
-0.35	4.22448521413043	1.46141250688406
-0.35	4.22448521413043	1.48313659804348
-0.35	4.22448521413043	1.5048606892029
-0.35	4.22448521413043	1.52658478036232
-0.35	4.22448521413043	1.54830887152174
-0.35	4.22448521413043	1.57003296268116
-0.35	4.22448521413043	1.59175705384058
-0.35	4.22448521413043	1.613481145
-0.35	4.22448521413043	1.63520523615942
-0.35	4.22448521413043	1.65692932731884
-0.35	4.22448521413043	1.67865341847826
-0.35	4.22448521413043	1.70037750963768
-0.35	4.22448521413043	1.7221016007971
-0.35	4.20276112297101	0.87486204557971
-0.35	4.20276112297101	0.89658613673913
-0.35	4.20276112297101	0.918310227898551
-0.35	4.20276112297101	0.940034319057971
-0.35	4.20276112297101	0.961758410217391
-0.35	4.20276112297101	0.983482501376811
-0.35	4.20276112297101	1.00520659253623
-0.35	4.20276112297101	1.02693068369565
-0.35	4.20276112297101	1.04865477485507
-0.35	4.20276112297101	1.07037886601449
-0.35	4.20276112297101	1.09210295717391
-0.35	4.20276112297101	1.11382704833333
-0.35	4.20276112297101	1.13555113949275
-0.35	4.20276112297101	1.15727523065217
-0.35	4.20276112297101	1.17899932181159
-0.35	4.20276112297101	1.20072341297101
-0.35	4.20276112297101	1.22244750413043
-0.35	4.20276112297101	1.24417159528985
-0.35	4.20276112297101	1.26589568644928
-0.35	4.20276112297101	1.2876197776087
-0.35	4.20276112297101	1.30934386876812
-0.35	4.20276112297101	1.33106795992754
-0.35	4.20276112297101	1.35279205108696
-0.35	4.20276112297101	1.37451614224638
-0.35	4.20276112297101	1.3962402334058
-0.35	4.20276112297101	1.41796432456522
-0.35	4.20276112297101	1.43968841572464
-0.35	4.20276112297101	1.46141250688406
-0.35	4.20276112297101	1.48313659804348
-0.35	4.20276112297101	1.5048606892029
-0.35	4.20276112297101	1.52658478036232
-0.35	4.20276112297101	1.54830887152174
-0.35	4.20276112297101	1.57003296268116
-0.35	4.20276112297101	1.59175705384058
-0.35	4.20276112297101	1.613481145
-0.35	4.20276112297101	1.63520523615942
-0.35	4.20276112297101	1.65692932731884
-0.35	4.20276112297101	1.67865341847826
-0.35	4.20276112297101	1.70037750963768
-0.35	4.20276112297101	1.7221016007971
-0.35	4.18103703181159	0.87486204557971
-0.35	4.18103703181159	0.89658613673913
-0.35	4.18103703181159	0.918310227898551
-0.35	4.18103703181159	0.940034319057971
-0.35	4.18103703181159	0.961758410217391
-0.35	4.18103703181159	0.983482501376811
-0.35	4.18103703181159	1.00520659253623
-0.35	4.18103703181159	1.02693068369565
-0.35	4.18103703181159	1.04865477485507
-0.35	4.18103703181159	1.07037886601449
-0.35	4.18103703181159	1.09210295717391
-0.35	4.18103703181159	1.11382704833333
-0.35	4.18103703181159	1.13555113949275
-0.35	4.18103703181159	1.15727523065217
-0.35	4.18103703181159	1.17899932181159
-0.35	4.18103703181159	1.20072341297101
-0.35	4.18103703181159	1.22244750413043
-0.35	4.18103703181159	1.24417159528985
-0.35	4.18103703181159	1.26589568644928
-0.35	4.18103703181159	1.2876197776087
-0.35	4.18103703181159	1.30934386876812
-0.35	4.18103703181159	1.33106795992754
-0.35	4.18103703181159	1.35279205108696
-0.35	4.18103703181159	1.37451614224638
-0.35	4.18103703181159	1.3962402334058
-0.35	4.18103703181159	1.41796432456522
-0.35	4.18103703181159	1.43968841572464
-0.35	4.18103703181159	1.46141250688406
-0.35	4.18103703181159	1.48313659804348
-0.35	4.18103703181159	1.5048606892029
-0.35	4.18103703181159	1.52658478036232
-0.35	4.18103703181159	1.54830887152174
-0.35	4.18103703181159	1.57003296268116
-0.35	4.18103703181159	1.59175705384058
-0.35	4.18103703181159	1.613481145
-0.35	4.18103703181159	1.63520523615942
-0.35	4.18103703181159	1.65692932731884
-0.35	4.18103703181159	1.67865341847826
-0.35	4.18103703181159	1.70037750963768
-0.35	4.18103703181159	1.7221016007971
-0.35	4.15931294065217	0.87486204557971
-0.35	4.15931294065217	0.89658613673913
-0.35	4.15931294065217	0.918310227898551
-0.35	4.15931294065217	0.940034319057971
-0.35	4.15931294065217	0.961758410217391
-0.35	4.15931294065217	0.983482501376811
-0.35	4.15931294065217	1.00520659253623
-0.35	4.15931294065217	1.02693068369565
-0.35	4.15931294065217	1.04865477485507
-0.35	4.15931294065217	1.07037886601449
-0.35	4.15931294065217	1.09210295717391
-0.35	4.15931294065217	1.11382704833333
-0.35	4.15931294065217	1.13555113949275
-0.35	4.15931294065217	1.15727523065217
-0.35	4.15931294065217	1.17899932181159
-0.35	4.15931294065217	1.20072341297101
-0.35	4.15931294065217	1.22244750413043
-0.35	4.15931294065217	1.24417159528985
-0.35	4.15931294065217	1.26589568644928
-0.35	4.15931294065217	1.2876197776087
-0.35	4.15931294065217	1.30934386876812
-0.35	4.15931294065217	1.33106795992754
-0.35	4.15931294065217	1.35279205108696
-0.35	4.15931294065217	1.37451614224638
-0.35	4.15931294065217	1.3962402334058
-0.35	4.15931294065217	1.41796432456522
-0.35	4.15931294065217	1.43968841572464
-0.35	4.15931294065217	1.46141250688406
-0.35	4.15931294065217	1.48313659804348
-0.35	4.15931294065217	1.5048606892029
-0.35	4.15931294065217	1.52658478036232
-0.35	4.15931294065217	1.54830887152174
-0.35	4.15931294065217	1.57003296268116
-0.35	4.15931294065217	1.59175705384058
-0.35	4.15931294065217	1.613481145
-0.35	4.15931294065217	1.63520523615942
-0.35	4.15931294065217	1.65692932731884
-0.35	4.15931294065217	1.67865341847826
-0.35	4.15931294065217	1.70037750963768
-0.35	4.15931294065217	1.7221016007971
-0.35	4.13758884949275	0.87486204557971
-0.35	4.13758884949275	0.89658613673913
-0.35	4.13758884949275	0.918310227898551
-0.35	4.13758884949275	0.940034319057971
-0.35	4.13758884949275	0.961758410217391
-0.35	4.13758884949275	0.983482501376811
-0.35	4.13758884949275	1.00520659253623
-0.35	4.13758884949275	1.02693068369565
-0.35	4.13758884949275	1.04865477485507
-0.35	4.13758884949275	1.07037886601449
-0.35	4.13758884949275	1.09210295717391
-0.35	4.13758884949275	1.11382704833333
-0.35	4.13758884949275	1.13555113949275
-0.35	4.13758884949275	1.15727523065217
-0.35	4.13758884949275	1.17899932181159
-0.35	4.13758884949275	1.20072341297101
-0.35	4.13758884949275	1.22244750413043
-0.35	4.13758884949275	1.24417159528985
-0.35	4.13758884949275	1.26589568644928
-0.35	4.13758884949275	1.2876197776087
-0.35	4.13758884949275	1.30934386876812
-0.35	4.13758884949275	1.33106795992754
-0.35	4.13758884949275	1.35279205108696
-0.35	4.13758884949275	1.37451614224638
-0.35	4.13758884949275	1.3962402334058
-0.35	4.13758884949275	1.41796432456522
-0.35	4.13758884949275	1.43968841572464
-0.35	4.13758884949275	1.46141250688406
-0.35	4.13758884949275	1.48313659804348
-0.35	4.13758884949275	1.5048606892029
-0.35	4.13758884949275	1.52658478036232
-0.35	4.13758884949275	1.54830887152174
-0.35	4.13758884949275	1.57003296268116
-0.35	4.13758884949275	1.59175705384058
-0.35	4.13758884949275	1.613481145
-0.35	4.13758884949275	1.63520523615942
-0.35	4.13758884949275	1.65692932731884
-0.35	4.13758884949275	1.67865341847826
-0.35	4.13758884949275	1.70037750963768
-0.35	4.13758884949275	1.7221016007971
-0.35	4.11586475833333	0.87486204557971
-0.35	4.11586475833333	0.89658613673913
-0.35	4.11586475833333	0.918310227898551
-0.35	4.11586475833333	0.940034319057971
-0.35	4.11586475833333	0.961758410217391
-0.35	4.11586475833333	0.983482501376811
-0.35	4.11586475833333	1.00520659253623
-0.35	4.11586475833333	1.02693068369565
-0.35	4.11586475833333	1.04865477485507
-0.35	4.11586475833333	1.07037886601449
-0.35	4.11586475833333	1.09210295717391
-0.35	4.11586475833333	1.11382704833333
-0.35	4.11586475833333	1.13555113949275
-0.35	4.11586475833333	1.15727523065217
-0.35	4.11586475833333	1.17899932181159
-0.35	4.11586475833333	1.20072341297101
-0.35	4.11586475833333	1.22244750413043
-0.35	4.11586475833333	1.24417159528985
-0.35	4.11586475833333	1.26589568644928
-0.35	4.11586475833333	1.2876197776087
-0.35	4.11586475833333	1.30934386876812
-0.35	4.11586475833333	1.33106795992754
-0.35	4.11586475833333	1.35279205108696
-0.35	4.11586475833333	1.37451614224638
-0.35	4.11586475833333	1.3962402334058
-0.35	4.11586475833333	1.41796432456522
-0.35	4.11586475833333	1.43968841572464
-0.35	4.11586475833333	1.46141250688406
-0.35	4.11586475833333	1.48313659804348
-0.35	4.11586475833333	1.5048606892029
-0.35	4.11586475833333	1.52658478036232
-0.35	4.11586475833333	1.54830887152174
-0.35	4.11586475833333	1.57003296268116
-0.35	4.11586475833333	1.59175705384058
-0.35	4.11586475833333	1.613481145
-0.35	4.11586475833333	1.63520523615942
-0.35	4.11586475833333	1.65692932731884
-0.35	4.11586475833333	1.67865341847826
-0.35	4.11586475833333	1.70037750963768
-0.35	4.11586475833333	1.7221016007971
-0.35	4.09414066717391	0.87486204557971
-0.35	4.09414066717391	0.89658613673913
-0.35	4.09414066717391	0.918310227898551
-0.35	4.09414066717391	0.940034319057971
-0.35	4.09414066717391	0.961758410217391
-0.35	4.09414066717391	0.983482501376811
-0.35	4.09414066717391	1.00520659253623
-0.35	4.09414066717391	1.02693068369565
-0.35	4.09414066717391	1.04865477485507
-0.35	4.09414066717391	1.07037886601449
-0.35	4.09414066717391	1.09210295717391
-0.35	4.09414066717391	1.11382704833333
-0.35	4.09414066717391	1.13555113949275
-0.35	4.09414066717391	1.15727523065217
-0.35	4.09414066717391	1.17899932181159
-0.35	4.09414066717391	1.20072341297101
-0.35	4.09414066717391	1.22244750413043
-0.35	4.09414066717391	1.24417159528985
-0.35	4.09414066717391	1.26589568644928
-0.35	4.09414066717391	1.2876197776087
-0.35	4.09414066717391	1.30934386876812
-0.35	4.09414066717391	1.33106795992754
-0.35	4.09414066717391	1.35279205108696
-0.35	4.09414066717391	1.37451614224638
-0.35	4.09414066717391	1.3962402334058
-0.35	4.09414066717391	1.41796432456522
-0.35	4.09414066717391	1.43968841572464
-0.35	4.09414066717391	1.46141250688406
-0.35	4.09414066717391	1.48313659804348
-0.35	4.09414066717391	1.5048606892029
-0.35	4.09414066717391	1.52658478036232
-0.35	4.09414066717391	1.54830887152174
-0.35	4.09414066717391	1.57003296268116
-0.35	4.09414066717391	1.59175705384058
-0.35	4.09414066717391	1.613481145
-0.35	4.09414066717391	1.63520523615942
-0.35	4.09414066717391	1.65692932731884
-0.35	4.09414066717391	1.67865341847826
-0.35	4.09414066717391	1.70037750963768
-0.35	4.09414066717391	1.7221016007971
-0.35	4.07241657601449	0.87486204557971
-0.35	4.07241657601449	0.89658613673913
-0.35	4.07241657601449	0.918310227898551
-0.35	4.07241657601449	0.940034319057971
-0.35	4.07241657601449	0.961758410217391
-0.35	4.07241657601449	0.983482501376811
-0.35	4.07241657601449	1.00520659253623
-0.35	4.07241657601449	1.02693068369565
-0.35	4.07241657601449	1.04865477485507
-0.35	4.07241657601449	1.07037886601449
-0.35	4.07241657601449	1.09210295717391
-0.35	4.07241657601449	1.11382704833333
-0.35	4.07241657601449	1.13555113949275
-0.35	4.07241657601449	1.15727523065217
-0.35	4.07241657601449	1.17899932181159
-0.35	4.07241657601449	1.20072341297101
-0.35	4.07241657601449	1.22244750413043
-0.35	4.07241657601449	1.24417159528985
-0.35	4.07241657601449	1.26589568644928
-0.35	4.07241657601449	1.2876197776087
-0.35	4.07241657601449	1.30934386876812
-0.35	4.07241657601449	1.33106795992754
-0.35	4.07241657601449	1.35279205108696
-0.35	4.07241657601449	1.37451614224638
-0.35	4.07241657601449	1.3962402334058
-0.35	4.07241657601449	1.41796432456522
-0.35	4.07241657601449	1.43968841572464
-0.35	4.07241657601449	1.46141250688406
-0.35	4.07241657601449	1.48313659804348
-0.35	4.07241657601449	1.5048606892029
-0.35	4.07241657601449	1.52658478036232
-0.35	4.07241657601449	1.54830887152174
-0.35	4.07241657601449	1.57003296268116
-0.35	4.07241657601449	1.59175705384058
-0.35	4.07241657601449	1.613481145
-0.35	4.07241657601449	1.63520523615942
-0.35	4.07241657601449	1.65692932731884
-0.35	4.07241657601449	1.67865341847826
-0.35	4.07241657601449	1.70037750963768
-0.35	4.07241657601449	1.7221016007971
-0.35	4.05069248485507	0.87486204557971
-0.35	4.05069248485507	0.89658613673913
-0.35	4.05069248485507	0.918310227898551
-0.35	4.05069248485507	0.940034319057971
-0.35	4.05069248485507	0.961758410217391
-0.35	4.05069248485507	0.983482501376811
-0.35	4.05069248485507	1.00520659253623
-0.35	4.05069248485507	1.02693068369565
-0.35	4.05069248485507	1.04865477485507
-0.35	4.05069248485507	1.07037886601449
-0.35	4.05069248485507	1.09210295717391
-0.35	4.05069248485507	1.11382704833333
-0.35	4.05069248485507	1.13555113949275
-0.35	4.05069248485507	1.15727523065217
-0.35	4.05069248485507	1.17899932181159
-0.35	4.05069248485507	1.20072341297101
-0.35	4.05069248485507	1.22244750413043
-0.35	4.05069248485507	1.24417159528985
-0.35	4.05069248485507	1.26589568644928
-0.35	4.05069248485507	1.2876197776087
-0.35	4.05069248485507	1.30934386876812
-0.35	4.05069248485507	1.33106795992754
-0.35	4.05069248485507	1.35279205108696
-0.35	4.05069248485507	1.37451614224638
-0.35	4.05069248485507	1.3962402334058
-0.35	4.05069248485507	1.41796432456522
-0.35	4.05069248485507	1.43968841572464
-0.35	4.05069248485507	1.46141250688406
-0.35	4.05069248485507	1.48313659804348
-0.35	4.05069248485507	1.5048606892029
-0.35	4.05069248485507	1.52658478036232
-0.35	4.05069248485507	1.54830887152174
-0.35	4.05069248485507	1.57003296268116
-0.35	4.05069248485507	1.59175705384058
-0.35	4.05069248485507	1.613481145
-0.35	4.05069248485507	1.63520523615942
-0.35	4.05069248485507	1.65692932731884
-0.35	4.05069248485507	1.67865341847826
-0.35	4.05069248485507	1.70037750963768
-0.35	4.05069248485507	1.7221016007971
-0.35	4.02896839369565	0.87486204557971
-0.35	4.02896839369565	0.89658613673913
-0.35	4.02896839369565	0.918310227898551
-0.35	4.02896839369565	0.940034319057971
-0.35	4.02896839369565	0.961758410217391
-0.35	4.02896839369565	0.983482501376811
-0.35	4.02896839369565	1.00520659253623
-0.35	4.02896839369565	1.02693068369565
-0.35	4.02896839369565	1.04865477485507
-0.35	4.02896839369565	1.07037886601449
-0.35	4.02896839369565	1.09210295717391
-0.35	4.02896839369565	1.11382704833333
-0.35	4.02896839369565	1.13555113949275
-0.35	4.02896839369565	1.15727523065217
-0.35	4.02896839369565	1.17899932181159
-0.35	4.02896839369565	1.20072341297101
-0.35	4.02896839369565	1.22244750413043
-0.35	4.02896839369565	1.24417159528985
-0.35	4.02896839369565	1.26589568644928
-0.35	4.02896839369565	1.2876197776087
-0.35	4.02896839369565	1.30934386876812
-0.35	4.02896839369565	1.33106795992754
-0.35	4.02896839369565	1.35279205108696
-0.35	4.02896839369565	1.37451614224638
-0.35	4.02896839369565	1.3962402334058
-0.35	4.02896839369565	1.41796432456522
-0.35	4.02896839369565	1.43968841572464
-0.35	4.02896839369565	1.46141250688406
-0.35	4.02896839369565	1.48313659804348
-0.35	4.02896839369565	1.5048606892029
-0.35	4.02896839369565	1.52658478036232
-0.35	4.02896839369565	1.54830887152174
-0.35	4.02896839369565	1.57003296268116
-0.35	4.02896839369565	1.59175705384058
-0.35	4.02896839369565	1.613481145
-0.35	4.02896839369565	1.63520523615942
-0.35	4.02896839369565	1.65692932731884
-0.35	4.02896839369565	1.67865341847826
-0.35	4.02896839369565	1.70037750963768
-0.35	4.02896839369565	1.7221016007971
-0.35	4.00724430253623	0.87486204557971
-0.35	4.00724430253623	0.89658613673913
-0.35	4.00724430253623	0.918310227898551
-0.35	4.00724430253623	0.940034319057971
-0.35	4.00724430253623	0.961758410217391
-0.35	4.00724430253623	0.983482501376811
-0.35	4.00724430253623	1.00520659253623
-0.35	4.00724430253623	1.02693068369565
-0.35	4.00724430253623	1.04865477485507
-0.35	4.00724430253623	1.07037886601449
-0.35	4.00724430253623	1.09210295717391
-0.35	4.00724430253623	1.11382704833333
-0.35	4.00724430253623	1.13555113949275
-0.35	4.00724430253623	1.15727523065217
-0.35	4.00724430253623	1.17899932181159
-0.35	4.00724430253623	1.20072341297101
-0.35	4.00724430253623	1.22244750413043
-0.35	4.00724430253623	1.24417159528985
-0.35	4.00724430253623	1.26589568644928
-0.35	4.00724430253623	1.2876197776087
-0.35	4.00724430253623	1.30934386876812
-0.35	4.00724430253623	1.33106795992754
-0.35	4.00724430253623	1.35279205108696
-0.35	4.00724430253623	1.37451614224638
-0.35	4.00724430253623	1.3962402334058
-0.35	4.00724430253623	1.41796432456522
-0.35	4.00724430253623	1.43968841572464
-0.35	4.00724430253623	1.46141250688406
-0.35	4.00724430253623	1.48313659804348
-0.35	4.00724430253623	1.5048606892029
-0.35	4.00724430253623	1.52658478036232
-0.35	4.00724430253623	1.54830887152174
-0.35	4.00724430253623	1.57003296268116
-0.35	4.00724430253623	1.59175705384058
-0.35	4.00724430253623	1.613481145
-0.35	4.00724430253623	1.63520523615942
-0.35	4.00724430253623	1.65692932731884
-0.35	4.00724430253623	1.67865341847826
-0.35	4.00724430253623	1.70037750963768
-0.35	4.00724430253623	1.7221016007971
-0.35	3.98552021137681	0.87486204557971
-0.35	3.98552021137681	0.89658613673913
-0.35	3.98552021137681	0.918310227898551
-0.35	3.98552021137681	0.940034319057971
-0.35	3.98552021137681	0.961758410217391
-0.35	3.98552021137681	0.983482501376811
-0.35	3.98552021137681	1.00520659253623
-0.35	3.98552021137681	1.02693068369565
-0.35	3.98552021137681	1.04865477485507
-0.35	3.98552021137681	1.07037886601449
-0.35	3.98552021137681	1.09210295717391
-0.35	3.98552021137681	1.11382704833333
-0.35	3.98552021137681	1.13555113949275
-0.35	3.98552021137681	1.15727523065217
-0.35	3.98552021137681	1.17899932181159
-0.35	3.98552021137681	1.20072341297101
-0.35	3.98552021137681	1.22244750413043
-0.35	3.98552021137681	1.24417159528985
-0.35	3.98552021137681	1.26589568644928
-0.35	3.98552021137681	1.2876197776087
-0.35	3.98552021137681	1.30934386876812
-0.35	3.98552021137681	1.33106795992754
-0.35	3.98552021137681	1.35279205108696
-0.35	3.98552021137681	1.37451614224638
-0.35	3.98552021137681	1.3962402334058
-0.35	3.98552021137681	1.41796432456522
-0.35	3.98552021137681	1.43968841572464
-0.35	3.98552021137681	1.46141250688406
-0.35	3.98552021137681	1.48313659804348
-0.35	3.98552021137681	1.5048606892029
-0.35	3.98552021137681	1.52658478036232
-0.35	3.98552021137681	1.54830887152174
-0.35	3.98552021137681	1.57003296268116
-0.35	3.98552021137681	1.59175705384058
-0.35	3.98552021137681	1.613481145
-0.35	3.98552021137681	1.63520523615942
-0.35	3.98552021137681	1.65692932731884
-0.35	3.98552021137681	1.67865341847826
-0.35	3.98552021137681	1.70037750963768
-0.35	3.98552021137681	1.7221016007971
-0.35	3.96379612021739	0.87486204557971
-0.35	3.96379612021739	0.89658613673913
-0.35	3.96379612021739	0.918310227898551
-0.35	3.96379612021739	0.940034319057971
-0.35	3.96379612021739	0.961758410217391
-0.35	3.96379612021739	0.983482501376811
-0.35	3.96379612021739	1.00520659253623
-0.35	3.96379612021739	1.02693068369565
-0.35	3.96379612021739	1.04865477485507
-0.35	3.96379612021739	1.07037886601449
-0.35	3.96379612021739	1.09210295717391
-0.35	3.96379612021739	1.11382704833333
-0.35	3.96379612021739	1.13555113949275
-0.35	3.96379612021739	1.15727523065217
-0.35	3.96379612021739	1.17899932181159
-0.35	3.96379612021739	1.20072341297101
-0.35	3.96379612021739	1.22244750413043
-0.35	3.96379612021739	1.24417159528985
-0.35	3.96379612021739	1.26589568644928
-0.35	3.96379612021739	1.2876197776087
-0.35	3.96379612021739	1.30934386876812
-0.35	3.96379612021739	1.33106795992754
-0.35	3.96379612021739	1.35279205108696
-0.35	3.96379612021739	1.37451614224638
-0.35	3.96379612021739	1.3962402334058
-0.35	3.96379612021739	1.41796432456522
-0.35	3.96379612021739	1.43968841572464
-0.35	3.96379612021739	1.46141250688406
-0.35	3.96379612021739	1.48313659804348
-0.35	3.96379612021739	1.5048606892029
-0.35	3.96379612021739	1.52658478036232
-0.35	3.96379612021739	1.54830887152174
-0.35	3.96379612021739	1.57003296268116
-0.35	3.96379612021739	1.59175705384058
-0.35	3.96379612021739	1.613481145
-0.35	3.96379612021739	1.63520523615942
-0.35	3.96379612021739	1.65692932731884
-0.35	3.96379612021739	1.67865341847826
-0.35	3.96379612021739	1.70037750963768
-0.35	3.96379612021739	1.7221016007971
-0.35	3.94207202905797	0.87486204557971
-0.35	3.94207202905797	0.89658613673913
-0.35	3.94207202905797	0.918310227898551
-0.35	3.94207202905797	0.940034319057971
-0.35	3.94207202905797	0.961758410217391
-0.35	3.94207202905797	0.983482501376811
-0.35	3.94207202905797	1.00520659253623
-0.35	3.94207202905797	1.02693068369565
-0.35	3.94207202905797	1.04865477485507
-0.35	3.94207202905797	1.07037886601449
-0.35	3.94207202905797	1.09210295717391
-0.35	3.94207202905797	1.11382704833333
-0.35	3.94207202905797	1.13555113949275
-0.35	3.94207202905797	1.15727523065217
-0.35	3.94207202905797	1.17899932181159
-0.35	3.94207202905797	1.20072341297101
-0.35	3.94207202905797	1.22244750413043
-0.35	3.94207202905797	1.24417159528985
-0.35	3.94207202905797	1.26589568644928
-0.35	3.94207202905797	1.2876197776087
-0.35	3.94207202905797	1.30934386876812
-0.35	3.94207202905797	1.33106795992754
-0.35	3.94207202905797	1.35279205108696
-0.35	3.94207202905797	1.37451614224638
-0.35	3.94207202905797	1.3962402334058
-0.35	3.94207202905797	1.41796432456522
-0.35	3.94207202905797	1.43968841572464
-0.35	3.94207202905797	1.46141250688406
-0.35	3.94207202905797	1.48313659804348
-0.35	3.94207202905797	1.5048606892029
-0.35	3.94207202905797	1.52658478036232
-0.35	3.94207202905797	1.54830887152174
-0.35	3.94207202905797	1.57003296268116
-0.35	3.94207202905797	1.59175705384058
-0.35	3.94207202905797	1.613481145
-0.35	3.94207202905797	1.63520523615942
-0.35	3.94207202905797	1.65692932731884
-0.35	3.94207202905797	1.67865341847826
-0.35	3.94207202905797	1.70037750963768
-0.35	3.94207202905797	1.7221016007971
-0.35	3.92034793789855	0.87486204557971
-0.35	3.92034793789855	0.89658613673913
-0.35	3.92034793789855	0.918310227898551
-0.35	3.92034793789855	0.940034319057971
-0.35	3.92034793789855	0.961758410217391
-0.35	3.92034793789855	0.983482501376811
-0.35	3.92034793789855	1.00520659253623
-0.35	3.92034793789855	1.02693068369565
-0.35	3.92034793789855	1.04865477485507
-0.35	3.92034793789855	1.07037886601449
-0.35	3.92034793789855	1.09210295717391
-0.35	3.92034793789855	1.11382704833333
-0.35	3.92034793789855	1.13555113949275
-0.35	3.92034793789855	1.15727523065217
-0.35	3.92034793789855	1.17899932181159
-0.35	3.92034793789855	1.20072341297101
-0.35	3.92034793789855	1.22244750413043
-0.35	3.92034793789855	1.24417159528985
-0.35	3.92034793789855	1.26589568644928
-0.35	3.92034793789855	1.2876197776087
-0.35	3.92034793789855	1.30934386876812
-0.35	3.92034793789855	1.33106795992754
-0.35	3.92034793789855	1.35279205108696
-0.35	3.92034793789855	1.37451614224638
-0.35	3.92034793789855	1.3962402334058
-0.35	3.92034793789855	1.41796432456522
-0.35	3.92034793789855	1.43968841572464
-0.35	3.92034793789855	1.46141250688406
-0.35	3.92034793789855	1.48313659804348
-0.35	3.92034793789855	1.5048606892029
-0.35	3.92034793789855	1.52658478036232
-0.35	3.92034793789855	1.54830887152174
-0.35	3.92034793789855	1.57003296268116
-0.35	3.92034793789855	1.59175705384058
-0.35	3.92034793789855	1.613481145
-0.35	3.92034793789855	1.63520523615942
-0.35	3.92034793789855	1.65692932731884
-0.35	3.92034793789855	1.67865341847826
-0.35	3.92034793789855	1.70037750963768
-0.35	3.92034793789855	1.7221016007971
-0.35	3.89862384673913	0.87486204557971
-0.35	3.89862384673913	0.89658613673913
-0.35	3.89862384673913	0.918310227898551
-0.35	3.89862384673913	0.940034319057971
-0.35	3.89862384673913	0.961758410217391
-0.35	3.89862384673913	0.983482501376811
-0.35	3.89862384673913	1.00520659253623
-0.35	3.89862384673913	1.02693068369565
-0.35	3.89862384673913	1.04865477485507
-0.35	3.89862384673913	1.07037886601449
-0.35	3.89862384673913	1.09210295717391
-0.35	3.89862384673913	1.11382704833333
-0.35	3.89862384673913	1.13555113949275
-0.35	3.89862384673913	1.15727523065217
-0.35	3.89862384673913	1.17899932181159
-0.35	3.89862384673913	1.20072341297101
-0.35	3.89862384673913	1.22244750413043
-0.35	3.89862384673913	1.24417159528985
-0.35	3.89862384673913	1.26589568644928
-0.35	3.89862384673913	1.2876197776087
-0.35	3.89862384673913	1.30934386876812
-0.35	3.89862384673913	1.33106795992754
-0.35	3.89862384673913	1.35279205108696
-0.35	3.89862384673913	1.37451614224638
-0.35	3.89862384673913	1.3962402334058
-0.35	3.89862384673913	1.41796432456522
-0.35	3.89862384673913	1.43968841572464
-0.35	3.89862384673913	1.46141250688406
-0.35	3.89862384673913	1.48313659804348
-0.35	3.89862384673913	1.5048606892029
-0.35	3.89862384673913	1.52658478036232
-0.35	3.89862384673913	1.54830887152174
-0.35	3.89862384673913	1.57003296268116
-0.35	3.89862384673913	1.59175705384058
-0.35	3.89862384673913	1.613481145
-0.35	3.89862384673913	1.63520523615942
-0.35	3.89862384673913	1.65692932731884
-0.35	3.89862384673913	1.67865341847826
-0.35	3.89862384673913	1.70037750963768
-0.35	3.89862384673913	1.7221016007971
-0.35	3.87689975557971	0.87486204557971
-0.35	3.87689975557971	0.89658613673913
-0.35	3.87689975557971	0.918310227898551
-0.35	3.87689975557971	0.940034319057971
-0.35	3.87689975557971	0.961758410217391
-0.35	3.87689975557971	0.983482501376811
-0.35	3.87689975557971	1.00520659253623
-0.35	3.87689975557971	1.02693068369565
-0.35	3.87689975557971	1.04865477485507
-0.35	3.87689975557971	1.07037886601449
-0.35	3.87689975557971	1.09210295717391
-0.35	3.87689975557971	1.11382704833333
-0.35	3.87689975557971	1.13555113949275
-0.35	3.87689975557971	1.15727523065217
-0.35	3.87689975557971	1.17899932181159
-0.35	3.87689975557971	1.20072341297101
-0.35	3.87689975557971	1.22244750413043
-0.35	3.87689975557971	1.24417159528985
-0.35	3.87689975557971	1.26589568644928
-0.35	3.87689975557971	1.2876197776087
-0.35	3.87689975557971	1.30934386876812
-0.35	3.87689975557971	1.33106795992754
-0.35	3.87689975557971	1.35279205108696
-0.35	3.87689975557971	1.37451614224638
-0.35	3.87689975557971	1.3962402334058
-0.35	3.87689975557971	1.41796432456522
-0.35	3.87689975557971	1.43968841572464
-0.35	3.87689975557971	1.46141250688406
-0.35	3.87689975557971	1.48313659804348
-0.35	3.87689975557971	1.5048606892029
-0.35	3.87689975557971	1.52658478036232
-0.35	3.87689975557971	1.54830887152174
-0.35	3.87689975557971	1.57003296268116
-0.35	3.87689975557971	1.59175705384058
-0.35	3.87689975557971	1.613481145
-0.35	3.87689975557971	1.63520523615942
-0.35	3.87689975557971	1.65692932731884
-0.35	3.87689975557971	1.67865341847826
-0.35	3.87689975557971	1.70037750963768
-0.35	3.87689975557971	1.7221016007971
-0.35	3.85517566442029	0.87486204557971
-0.35	3.85517566442029	0.89658613673913
-0.35	3.85517566442029	0.918310227898551
-0.35	3.85517566442029	0.940034319057971
-0.35	3.85517566442029	0.961758410217391
-0.35	3.85517566442029	0.983482501376811
-0.35	3.85517566442029	1.00520659253623
-0.35	3.85517566442029	1.02693068369565
-0.35	3.85517566442029	1.04865477485507
-0.35	3.85517566442029	1.07037886601449
-0.35	3.85517566442029	1.09210295717391
-0.35	3.85517566442029	1.11382704833333
-0.35	3.85517566442029	1.13555113949275
-0.35	3.85517566442029	1.15727523065217
-0.35	3.85517566442029	1.17899932181159
-0.35	3.85517566442029	1.20072341297101
-0.35	3.85517566442029	1.22244750413043
-0.35	3.85517566442029	1.24417159528985
-0.35	3.85517566442029	1.26589568644928
-0.35	3.85517566442029	1.2876197776087
-0.35	3.85517566442029	1.30934386876812
-0.35	3.85517566442029	1.33106795992754
-0.35	3.85517566442029	1.35279205108696
-0.35	3.85517566442029	1.37451614224638
-0.35	3.85517566442029	1.3962402334058
-0.35	3.85517566442029	1.41796432456522
-0.35	3.85517566442029	1.43968841572464
-0.35	3.85517566442029	1.46141250688406
-0.35	3.85517566442029	1.48313659804348
-0.35	3.85517566442029	1.5048606892029
-0.35	3.85517566442029	1.52658478036232
-0.35	3.85517566442029	1.54830887152174
-0.35	3.85517566442029	1.57003296268116
-0.35	3.85517566442029	1.59175705384058
-0.35	3.85517566442029	1.613481145
-0.35	3.85517566442029	1.63520523615942
-0.35	3.85517566442029	1.65692932731884
-0.35	3.85517566442029	1.67865341847826
-0.35	3.85517566442029	1.70037750963768
-0.35	3.85517566442029	1.7221016007971
-0.35	3.83345157326087	0.87486204557971
-0.35	3.83345157326087	0.89658613673913
-0.35	3.83345157326087	0.918310227898551
-0.35	3.83345157326087	0.940034319057971
-0.35	3.83345157326087	0.961758410217391
-0.35	3.83345157326087	0.983482501376811
-0.35	3.83345157326087	1.00520659253623
-0.35	3.83345157326087	1.02693068369565
-0.35	3.83345157326087	1.04865477485507
-0.35	3.83345157326087	1.07037886601449
-0.35	3.83345157326087	1.09210295717391
-0.35	3.83345157326087	1.11382704833333
-0.35	3.83345157326087	1.13555113949275
-0.35	3.83345157326087	1.15727523065217
-0.35	3.83345157326087	1.17899932181159
-0.35	3.83345157326087	1.20072341297101
-0.35	3.83345157326087	1.22244750413043
-0.35	3.83345157326087	1.24417159528985
-0.35	3.83345157326087	1.26589568644928
-0.35	3.83345157326087	1.2876197776087
-0.35	3.83345157326087	1.30934386876812
-0.35	3.83345157326087	1.33106795992754
-0.35	3.83345157326087	1.35279205108696
-0.35	3.83345157326087	1.37451614224638
-0.35	3.83345157326087	1.3962402334058
-0.35	3.83345157326087	1.41796432456522
-0.35	3.83345157326087	1.43968841572464
-0.35	3.83345157326087	1.46141250688406
-0.35	3.83345157326087	1.48313659804348
-0.35	3.83345157326087	1.5048606892029
-0.35	3.83345157326087	1.52658478036232
-0.35	3.83345157326087	1.54830887152174
-0.35	3.83345157326087	1.57003296268116
-0.35	3.83345157326087	1.59175705384058
-0.35	3.83345157326087	1.613481145
-0.35	3.83345157326087	1.63520523615942
-0.35	3.83345157326087	1.65692932731884
-0.35	3.83345157326087	1.67865341847826
-0.35	3.83345157326087	1.70037750963768
-0.35	3.83345157326087	1.7221016007971
-0.35	3.81172748210145	0.87486204557971
-0.35	3.81172748210145	0.89658613673913
-0.35	3.81172748210145	0.918310227898551
-0.35	3.81172748210145	0.940034319057971
-0.35	3.81172748210145	0.961758410217391
-0.35	3.81172748210145	0.983482501376811
-0.35	3.81172748210145	1.00520659253623
-0.35	3.81172748210145	1.02693068369565
-0.35	3.81172748210145	1.04865477485507
-0.35	3.81172748210145	1.07037886601449
-0.35	3.81172748210145	1.09210295717391
-0.35	3.81172748210145	1.11382704833333
-0.35	3.81172748210145	1.13555113949275
-0.35	3.81172748210145	1.15727523065217
-0.35	3.81172748210145	1.17899932181159
-0.35	3.81172748210145	1.20072341297101
-0.35	3.81172748210145	1.22244750413043
-0.35	3.81172748210145	1.24417159528985
-0.35	3.81172748210145	1.26589568644928
-0.35	3.81172748210145	1.2876197776087
-0.35	3.81172748210145	1.30934386876812
-0.35	3.81172748210145	1.33106795992754
-0.35	3.81172748210145	1.35279205108696
-0.35	3.81172748210145	1.37451614224638
-0.35	3.81172748210145	1.3962402334058
-0.35	3.81172748210145	1.41796432456522
-0.35	3.81172748210145	1.43968841572464
-0.35	3.81172748210145	1.46141250688406
-0.35	3.81172748210145	1.48313659804348
-0.35	3.81172748210145	1.5048606892029
-0.35	3.81172748210145	1.52658478036232
-0.35	3.81172748210145	1.54830887152174
-0.35	3.81172748210145	1.57003296268116
-0.35	3.81172748210145	1.59175705384058
-0.35	3.81172748210145	1.613481145
-0.35	3.81172748210145	1.63520523615942
-0.35	3.81172748210145	1.65692932731884
-0.35	3.81172748210145	1.67865341847826
-0.35	3.81172748210145	1.70037750963768
-0.35	3.81172748210145	1.7221016007971
-0.35	3.79000339094203	0.87486204557971
-0.35	3.79000339094203	0.89658613673913
-0.35	3.79000339094203	0.918310227898551
-0.35	3.79000339094203	0.940034319057971
-0.35	3.79000339094203	0.961758410217391
-0.35	3.79000339094203	0.983482501376811
-0.35	3.79000339094203	1.00520659253623
-0.35	3.79000339094203	1.02693068369565
-0.35	3.79000339094203	1.04865477485507
-0.35	3.79000339094203	1.07037886601449
-0.35	3.79000339094203	1.09210295717391
-0.35	3.79000339094203	1.11382704833333
-0.35	3.79000339094203	1.13555113949275
-0.35	3.79000339094203	1.15727523065217
-0.35	3.79000339094203	1.17899932181159
-0.35	3.79000339094203	1.20072341297101
-0.35	3.79000339094203	1.22244750413043
-0.35	3.79000339094203	1.24417159528985
-0.35	3.79000339094203	1.26589568644928
-0.35	3.79000339094203	1.2876197776087
-0.35	3.79000339094203	1.30934386876812
-0.35	3.79000339094203	1.33106795992754
-0.35	3.79000339094203	1.35279205108696
-0.35	3.79000339094203	1.37451614224638
-0.35	3.79000339094203	1.3962402334058
-0.35	3.79000339094203	1.41796432456522
-0.35	3.79000339094203	1.43968841572464
-0.35	3.79000339094203	1.46141250688406
-0.35	3.79000339094203	1.48313659804348
-0.35	3.79000339094203	1.5048606892029
-0.35	3.79000339094203	1.52658478036232
-0.35	3.79000339094203	1.54830887152174
-0.35	3.79000339094203	1.57003296268116
-0.35	3.79000339094203	1.59175705384058
-0.35	3.79000339094203	1.613481145
-0.35	3.79000339094203	1.63520523615942
-0.35	3.79000339094203	1.65692932731884
-0.35	3.79000339094203	1.67865341847826
-0.35	3.79000339094203	1.70037750963768
-0.35	3.79000339094203	1.7221016007971
-0.35	3.76827929978261	0.87486204557971
-0.35	3.76827929978261	0.89658613673913
-0.35	3.76827929978261	0.918310227898551
-0.35	3.76827929978261	0.940034319057971
-0.35	3.76827929978261	0.961758410217391
-0.35	3.76827929978261	0.983482501376811
-0.35	3.76827929978261	1.00520659253623
-0.35	3.76827929978261	1.02693068369565
-0.35	3.76827929978261	1.04865477485507
-0.35	3.76827929978261	1.07037886601449
-0.35	3.76827929978261	1.09210295717391
-0.35	3.76827929978261	1.11382704833333
-0.35	3.76827929978261	1.13555113949275
-0.35	3.76827929978261	1.15727523065217
-0.35	3.76827929978261	1.17899932181159
-0.35	3.76827929978261	1.20072341297101
-0.35	3.76827929978261	1.22244750413043
-0.35	3.76827929978261	1.24417159528985
-0.35	3.76827929978261	1.26589568644928
-0.35	3.76827929978261	1.2876197776087
-0.35	3.76827929978261	1.30934386876812
-0.35	3.76827929978261	1.33106795992754
-0.35	3.76827929978261	1.35279205108696
-0.35	3.76827929978261	1.37451614224638
-0.35	3.76827929978261	1.3962402334058
-0.35	3.76827929978261	1.41796432456522
-0.35	3.76827929978261	1.43968841572464
-0.35	3.76827929978261	1.46141250688406
-0.35	3.76827929978261	1.48313659804348
-0.35	3.76827929978261	1.5048606892029
-0.35	3.76827929978261	1.52658478036232
-0.35	3.76827929978261	1.54830887152174
-0.35	3.76827929978261	1.57003296268116
-0.35	3.76827929978261	1.59175705384058
-0.35	3.76827929978261	1.613481145
-0.35	3.76827929978261	1.63520523615942
-0.35	3.76827929978261	1.65692932731884
-0.35	3.76827929978261	1.67865341847826
-0.35	3.76827929978261	1.70037750963768
-0.35	3.76827929978261	1.7221016007971
-0.35	3.74655520862318	0.87486204557971
-0.35	3.74655520862318	0.89658613673913
-0.35	3.74655520862318	0.918310227898551
-0.35	3.74655520862318	0.940034319057971
-0.35	3.74655520862318	0.961758410217391
-0.35	3.74655520862318	0.983482501376811
-0.35	3.74655520862318	1.00520659253623
-0.35	3.74655520862318	1.02693068369565
-0.35	3.74655520862318	1.04865477485507
-0.35	3.74655520862318	1.07037886601449
-0.35	3.74655520862318	1.09210295717391
-0.35	3.74655520862318	1.11382704833333
-0.35	3.74655520862318	1.13555113949275
-0.35	3.74655520862318	1.15727523065217
-0.35	3.74655520862318	1.17899932181159
-0.35	3.74655520862318	1.20072341297101
-0.35	3.74655520862318	1.22244750413043
-0.35	3.74655520862318	1.24417159528985
-0.35	3.74655520862318	1.26589568644928
-0.35	3.74655520862318	1.2876197776087
-0.35	3.74655520862318	1.30934386876812
-0.35	3.74655520862318	1.33106795992754
-0.35	3.74655520862318	1.35279205108696
-0.35	3.74655520862318	1.37451614224638
-0.35	3.74655520862318	1.3962402334058
-0.35	3.74655520862318	1.41796432456522
-0.35	3.74655520862318	1.43968841572464
-0.35	3.74655520862318	1.46141250688406
-0.35	3.74655520862318	1.48313659804348
-0.35	3.74655520862318	1.5048606892029
-0.35	3.74655520862318	1.52658478036232
-0.35	3.74655520862318	1.54830887152174
-0.35	3.74655520862318	1.57003296268116
-0.35	3.74655520862318	1.59175705384058
-0.35	3.74655520862318	1.613481145
-0.35	3.74655520862318	1.63520523615942
-0.35	3.74655520862318	1.65692932731884
-0.35	3.74655520862318	1.67865341847826
-0.35	3.74655520862318	1.70037750963768
-0.35	3.74655520862318	1.7221016007971
-0.35	3.72483111746376	0.87486204557971
-0.35	3.72483111746376	0.89658613673913
-0.35	3.72483111746376	0.918310227898551
-0.35	3.72483111746376	0.940034319057971
-0.35	3.72483111746376	0.961758410217391
-0.35	3.72483111746376	0.983482501376811
-0.35	3.72483111746376	1.00520659253623
-0.35	3.72483111746376	1.02693068369565
-0.35	3.72483111746376	1.04865477485507
-0.35	3.72483111746376	1.07037886601449
-0.35	3.72483111746376	1.09210295717391
-0.35	3.72483111746376	1.11382704833333
-0.35	3.72483111746376	1.13555113949275
-0.35	3.72483111746376	1.15727523065217
-0.35	3.72483111746376	1.17899932181159
-0.35	3.72483111746376	1.20072341297101
-0.35	3.72483111746376	1.22244750413043
-0.35	3.72483111746376	1.24417159528985
-0.35	3.72483111746376	1.26589568644928
-0.35	3.72483111746376	1.2876197776087
-0.35	3.72483111746376	1.30934386876812
-0.35	3.72483111746376	1.33106795992754
-0.35	3.72483111746376	1.35279205108696
-0.35	3.72483111746376	1.37451614224638
-0.35	3.72483111746376	1.3962402334058
-0.35	3.72483111746376	1.41796432456522
-0.35	3.72483111746376	1.43968841572464
-0.35	3.72483111746376	1.46141250688406
-0.35	3.72483111746376	1.48313659804348
-0.35	3.72483111746376	1.5048606892029
-0.35	3.72483111746376	1.52658478036232
-0.35	3.72483111746376	1.54830887152174
-0.35	3.72483111746376	1.57003296268116
-0.35	3.72483111746376	1.59175705384058
-0.35	3.72483111746376	1.613481145
-0.35	3.72483111746376	1.63520523615942
-0.35	3.72483111746376	1.65692932731884
-0.35	3.72483111746376	1.67865341847826
-0.35	3.72483111746376	1.70037750963768
-0.35	3.72483111746376	1.7221016007971
-0.35	3.70310702630434	0.87486204557971
-0.35	3.70310702630434	0.89658613673913
-0.35	3.70310702630434	0.918310227898551
-0.35	3.70310702630434	0.940034319057971
-0.35	3.70310702630434	0.961758410217391
-0.35	3.70310702630434	0.983482501376811
-0.35	3.70310702630434	1.00520659253623
-0.35	3.70310702630434	1.02693068369565
-0.35	3.70310702630434	1.04865477485507
-0.35	3.70310702630434	1.07037886601449
-0.35	3.70310702630434	1.09210295717391
-0.35	3.70310702630434	1.11382704833333
-0.35	3.70310702630434	1.13555113949275
-0.35	3.70310702630434	1.15727523065217
-0.35	3.70310702630434	1.17899932181159
-0.35	3.70310702630434	1.20072341297101
-0.35	3.70310702630434	1.22244750413043
-0.35	3.70310702630434	1.24417159528985
-0.35	3.70310702630434	1.26589568644928
-0.35	3.70310702630434	1.2876197776087
-0.35	3.70310702630434	1.30934386876812
-0.35	3.70310702630434	1.33106795992754
-0.35	3.70310702630434	1.35279205108696
-0.35	3.70310702630434	1.37451614224638
-0.35	3.70310702630434	1.3962402334058
-0.35	3.70310702630434	1.41796432456522
-0.35	3.70310702630434	1.43968841572464
-0.35	3.70310702630434	1.46141250688406
-0.35	3.70310702630434	1.48313659804348
-0.35	3.70310702630434	1.5048606892029
-0.35	3.70310702630434	1.52658478036232
-0.35	3.70310702630434	1.54830887152174
-0.35	3.70310702630434	1.57003296268116
-0.35	3.70310702630434	1.59175705384058
-0.35	3.70310702630434	1.613481145
-0.35	3.70310702630434	1.63520523615942
-0.35	3.70310702630434	1.65692932731884
-0.35	3.70310702630434	1.67865341847826
-0.35	3.70310702630434	1.70037750963768
-0.35	3.70310702630434	1.7221016007971
-0.35	3.68138293514492	0.87486204557971
-0.35	3.68138293514492	0.89658613673913
-0.35	3.68138293514492	0.918310227898551
-0.35	3.68138293514492	0.940034319057971
-0.35	3.68138293514492	0.961758410217391
-0.35	3.68138293514492	0.983482501376811
-0.35	3.68138293514492	1.00520659253623
-0.35	3.68138293514492	1.02693068369565
-0.35	3.68138293514492	1.04865477485507
-0.35	3.68138293514492	1.07037886601449
-0.35	3.68138293514492	1.09210295717391
-0.35	3.68138293514492	1.11382704833333
-0.35	3.68138293514492	1.13555113949275
-0.35	3.68138293514492	1.15727523065217
-0.35	3.68138293514492	1.17899932181159
-0.35	3.68138293514492	1.20072341297101
-0.35	3.68138293514492	1.22244750413043
-0.35	3.68138293514492	1.24417159528985
-0.35	3.68138293514492	1.26589568644928
-0.35	3.68138293514492	1.2876197776087
-0.35	3.68138293514492	1.30934386876812
-0.35	3.68138293514492	1.33106795992754
-0.35	3.68138293514492	1.35279205108696
-0.35	3.68138293514492	1.37451614224638
-0.35	3.68138293514492	1.3962402334058
-0.35	3.68138293514492	1.41796432456522
-0.35	3.68138293514492	1.43968841572464
-0.35	3.68138293514492	1.46141250688406
-0.35	3.68138293514492	1.48313659804348
-0.35	3.68138293514492	1.5048606892029
-0.35	3.68138293514492	1.52658478036232
-0.35	3.68138293514492	1.54830887152174
-0.35	3.68138293514492	1.57003296268116
-0.35	3.68138293514492	1.59175705384058
-0.35	3.68138293514492	1.613481145
-0.35	3.68138293514492	1.63520523615942
-0.35	3.68138293514492	1.65692932731884
-0.35	3.68138293514492	1.67865341847826
-0.35	3.68138293514492	1.70037750963768
-0.35	3.68138293514492	1.7221016007971
-0.35	3.6596588439855	0.87486204557971
-0.35	3.6596588439855	0.89658613673913
-0.35	3.6596588439855	0.918310227898551
-0.35	3.6596588439855	0.940034319057971
-0.35	3.6596588439855	0.961758410217391
-0.35	3.6596588439855	0.983482501376811
-0.35	3.6596588439855	1.00520659253623
-0.35	3.6596588439855	1.02693068369565
-0.35	3.6596588439855	1.04865477485507
-0.35	3.6596588439855	1.07037886601449
-0.35	3.6596588439855	1.09210295717391
-0.35	3.6596588439855	1.11382704833333
-0.35	3.6596588439855	1.13555113949275
-0.35	3.6596588439855	1.15727523065217
-0.35	3.6596588439855	1.17899932181159
-0.35	3.6596588439855	1.20072341297101
-0.35	3.6596588439855	1.22244750413043
-0.35	3.6596588439855	1.24417159528985
-0.35	3.6596588439855	1.26589568644928
-0.35	3.6596588439855	1.2876197776087
-0.35	3.6596588439855	1.30934386876812
-0.35	3.6596588439855	1.33106795992754
-0.35	3.6596588439855	1.35279205108696
-0.35	3.6596588439855	1.37451614224638
-0.35	3.6596588439855	1.3962402334058
-0.35	3.6596588439855	1.41796432456522
-0.35	3.6596588439855	1.43968841572464
-0.35	3.6596588439855	1.46141250688406
-0.35	3.6596588439855	1.48313659804348
-0.35	3.6596588439855	1.5048606892029
-0.35	3.6596588439855	1.52658478036232
-0.35	3.6596588439855	1.54830887152174
-0.35	3.6596588439855	1.57003296268116
-0.35	3.6596588439855	1.59175705384058
-0.35	3.6596588439855	1.613481145
-0.35	3.6596588439855	1.63520523615942
-0.35	3.6596588439855	1.65692932731884
-0.35	3.6596588439855	1.67865341847826
-0.35	3.6596588439855	1.70037750963768
-0.35	3.6596588439855	1.7221016007971
-0.35	3.63793475282608	0.87486204557971
-0.35	3.63793475282608	0.89658613673913
-0.35	3.63793475282608	0.918310227898551
-0.35	3.63793475282608	0.940034319057971
-0.35	3.63793475282608	0.961758410217391
-0.35	3.63793475282608	0.983482501376811
-0.35	3.63793475282608	1.00520659253623
-0.35	3.63793475282608	1.02693068369565
-0.35	3.63793475282608	1.04865477485507
-0.35	3.63793475282608	1.07037886601449
-0.35	3.63793475282608	1.09210295717391
-0.35	3.63793475282608	1.11382704833333
-0.35	3.63793475282608	1.13555113949275
-0.35	3.63793475282608	1.15727523065217
-0.35	3.63793475282608	1.17899932181159
-0.35	3.63793475282608	1.20072341297101
-0.35	3.63793475282608	1.22244750413043
-0.35	3.63793475282608	1.24417159528985
-0.35	3.63793475282608	1.26589568644928
-0.35	3.63793475282608	1.2876197776087
-0.35	3.63793475282608	1.30934386876812
-0.35	3.63793475282608	1.33106795992754
-0.35	3.63793475282608	1.35279205108696
-0.35	3.63793475282608	1.37451614224638
-0.35	3.63793475282608	1.3962402334058
-0.35	3.63793475282608	1.41796432456522
-0.35	3.63793475282608	1.43968841572464
-0.35	3.63793475282608	1.46141250688406
-0.35	3.63793475282608	1.48313659804348
-0.35	3.63793475282608	1.5048606892029
-0.35	3.63793475282608	1.52658478036232
-0.35	3.63793475282608	1.54830887152174
-0.35	3.63793475282608	1.57003296268116
-0.35	3.63793475282608	1.59175705384058
-0.35	3.63793475282608	1.613481145
-0.35	3.63793475282608	1.63520523615942
-0.35	3.63793475282608	1.65692932731884
-0.35	3.63793475282608	1.67865341847826
-0.35	3.63793475282608	1.70037750963768
-0.35	3.63793475282608	1.7221016007971


==> figures/floorplan/floorplan_xyz_3d-109.tsv <==
-0.35	5.35413795442029	0.87486204557971
-0.35	5.33241386326087	0.87486204557971
-0.35	5.31068977210145	0.87486204557971
-0.35	5.28896568094203	0.87486204557971
-0.35	5.26724158978261	0.87486204557971
-0.35	5.24551749862318	0.87486204557971
-0.35	5.22379340746376	0.87486204557971
-0.35	5.20206931630434	0.87486204557971
-0.35	5.18034522514492	0.87486204557971
-0.35	5.1586211339855	0.87486204557971
-0.35	5.13689704282608	0.87486204557971
-0.35	5.11517295166666	0.87486204557971
-0.35	5.09344886050724	0.87486204557971
-0.35	5.07172476934782	0.87486204557971
-0.35	5.0500006781884	0.87486204557971
-0.35	5.02827658702898	0.87486204557971
-0.35	5.00655249586956	0.87486204557971
-0.35	4.98482840471014	0.87486204557971
-0.35	4.96310431355072	0.87486204557971
-0.35	4.9413802223913	0.87486204557971
-0.35	4.91965613123188	0.87486204557971
-0.35	4.89793204007246	0.87486204557971
-0.35	4.87620794891304	0.87486204557971
-0.35	4.85448385775362	0.87486204557971
-0.35	4.8327597665942	0.87486204557971
-0.35	4.81103567543478	0.87486204557971
-0.35	4.78931158427536	0.87486204557971
-0.35	4.76758749311594	0.87486204557971
-0.35	4.74586340195652	0.87486204557971
-0.35	4.7241393107971	0.87486204557971
-0.35	4.70241521963768	0.87486204557971
-0.35	4.68069112847826	0.87486204557971
-0.35	4.65896703731884	0.87486204557971
-0.35	4.63724294615942	0.87486204557971
-0.35	4.615518855	0.87486204557971
-0.35	4.59379476384058	0.87486204557971
-0.35	4.57207067268116	0.87486204557971
-0.35	4.55034658152173	0.87486204557971
-0.35	4.52862249036231	0.87486204557971
-0.35	4.50689839920289	0.87486204557971
-0.35	4.48517430804347	0.87486204557971
-0.35	4.46345021688405	0.87486204557971
-0.35	4.44172612572463	0.87486204557971
-0.35	4.42000203456521	0.87486204557971
-0.35	4.39827794340579	0.87486204557971
-0.35	4.37655385224637	0.87486204557971
-0.35	4.35482976108695	0.87486204557971
-0.35	4.33310566992753	0.87486204557971
-0.35	4.31138157876811	0.87486204557971
-0.35	4.28965748760869	0.87486204557971
-0.35	4.26793339644927	0.87486204557971
-0.35	4.24620930528985	0.87486204557971
-0.35	4.22448521413043	0.87486204557971
-0.35	4.20276112297101	0.87486204557971
-0.35	4.18103703181159	0.87486204557971
-0.35	4.15931294065217	0.87486204557971
-0.35	4.13758884949275	0.87486204557971
-0.35	4.11586475833333	0.87486204557971
-0.35	4.09414066717391	0.87486204557971
-0.35	4.07241657601449	0.87486204557971
-0.35	4.05069248485507	0.87486204557971
-0.35	4.02896839369565	0.87486204557971
-0.35	4.00724430253623	0.87486204557971
-0.35	3.98552021137681	0.87486204557971
-0.35	3.96379612021739	0.87486204557971
-0.35	3.94207202905797	0.87486204557971
-0.35	3.92034793789855	0.87486204557971
-0.35	3.89862384673913	0.87486204557971
-0.35	3.87689975557971	0.87486204557971
-0.35	3.85517566442029	0.87486204557971
-0.35	3.83345157326087	0.87486204557971
-0.35	3.81172748210145	0.87486204557971
-0.35	3.79000339094203	0.87486204557971
-0.35	3.76827929978261	0.87486204557971
-0.35	3.74655520862318	0.87486204557971
-0.35	3.72483111746376	0.87486204557971
-0.35	3.70310702630434	0.87486204557971
-0.35	3.68138293514492	0.87486204557971
-0.35	3.6596588439855	0.87486204557971
-0.35	3.63793475282608	0.87486204557971


==> figures/floorplan/floorplan_xyz_3d-11.tsv <==
x	y	z
-2.115	7.458	0
-4.07	7.71	0
-4.07	7.71	0.8
-2.115	7.458	0.8
-2.115	7.458	0


==> figures/floorplan/floorplan_xyz_3d-110.tsv <==
-0.35	5.35413795442029	1.2876197776087
-0.35	5.33241386326087	1.2876197776087
-0.35	5.31068977210145	1.2876197776087
-0.35	5.28896568094203	1.2876197776087
-0.35	5.26724158978261	1.2876197776087
-0.35	5.24551749862318	1.2876197776087
-0.35	5.22379340746376	1.2876197776087
-0.35	5.20206931630434	1.2876197776087
-0.35	5.18034522514492	1.2876197776087
-0.35	5.1586211339855	1.2876197776087
-0.35	5.13689704282608	1.2876197776087
-0.35	5.11517295166666	1.2876197776087
-0.35	5.09344886050724	1.2876197776087
-0.35	5.07172476934782	1.2876197776087
-0.35	5.0500006781884	1.2876197776087
-0.35	5.02827658702898	1.2876197776087
-0.35	5.00655249586956	1.2876197776087
-0.35	4.98482840471014	1.2876197776087
-0.35	4.96310431355072	1.2876197776087
-0.35	4.9413802223913	1.2876197776087
-0.35	4.91965613123188	1.2876197776087
-0.35	4.89793204007246	1.2876197776087
-0.35	4.87620794891304	1.2876197776087
-0.35	4.85448385775362	1.2876197776087
-0.35	4.8327597665942	1.2876197776087
-0.35	4.81103567543478	1.2876197776087
-0.35	4.78931158427536	1.2876197776087
-0.35	4.76758749311594	1.2876197776087
-0.35	4.74586340195652	1.2876197776087
-0.35	4.7241393107971	1.2876197776087
-0.35	4.70241521963768	1.2876197776087
-0.35	4.68069112847826	1.2876197776087
-0.35	4.65896703731884	1.2876197776087
-0.35	4.63724294615942	1.2876197776087
-0.35	4.615518855	1.2876197776087
-0.35	4.59379476384058	1.2876197776087
-0.35	4.57207067268116	1.2876197776087
-0.35	4.55034658152173	1.2876197776087
-0.35	4.52862249036231	1.2876197776087
-0.35	4.50689839920289	1.2876197776087
-0.35	4.48517430804347	1.2876197776087
-0.35	4.46345021688405	1.2876197776087
-0.35	4.44172612572463	1.2876197776087
-0.35	4.42000203456521	1.2876197776087
-0.35	4.39827794340579	1.2876197776087
-0.35	4.37655385224637	1.2876197776087
-0.35	4.35482976108695	1.2876197776087
-0.35	4.33310566992753	1.2876197776087
-0.35	4.31138157876811	1.2876197776087
-0.35	4.28965748760869	1.2876197776087
-0.35	4.26793339644927	1.2876197776087
-0.35	4.24620930528985	1.2876197776087
-0.35	4.22448521413043	1.2876197776087
-0.35	4.20276112297101	1.2876197776087
-0.35	4.18103703181159	1.2876197776087
-0.35	4.15931294065217	1.2876197776087
-0.35	4.13758884949275	1.2876197776087
-0.35	4.11586475833333	1.2876197776087
-0.35	4.09414066717391	1.2876197776087
-0.35	4.07241657601449	1.2876197776087
-0.35	4.05069248485507	1.2876197776087
-0.35	4.02896839369565	1.2876197776087
-0.35	4.00724430253623	1.2876197776087
-0.35	3.98552021137681	1.2876197776087
-0.35	3.96379612021739	1.2876197776087
-0.35	3.94207202905797	1.2876197776087
-0.35	3.92034793789855	1.2876197776087
-0.35	3.89862384673913	1.2876197776087
-0.35	3.87689975557971	1.2876197776087
-0.35	3.85517566442029	1.2876197776087
-0.35	3.83345157326087	1.2876197776087
-0.35	3.81172748210145	1.2876197776087
-0.35	3.79000339094203	1.2876197776087
-0.35	3.76827929978261	1.2876197776087
-0.35	3.74655520862318	1.2876197776087
-0.35	3.72483111746376	1.2876197776087
-0.35	3.70310702630434	1.2876197776087
-0.35	3.68138293514492	1.2876197776087
-0.35	3.6596588439855	1.2876197776087
-0.35	3.63793475282608	1.2876197776087


==> figures/floorplan/floorplan_xyz_3d-111.tsv <==
-0.35	5.35413795442029	1.7221016007971
-0.35	5.33241386326087	1.7221016007971
-0.35	5.31068977210145	1.7221016007971
-0.35	5.28896568094203	1.7221016007971
-0.35	5.26724158978261	1.7221016007971
-0.35	5.24551749862318	1.7221016007971
-0.35	5.22379340746376	1.7221016007971
-0.35	5.20206931630434	1.7221016007971
-0.35	5.18034522514492	1.7221016007971
-0.35	5.1586211339855	1.7221016007971
-0.35	5.13689704282608	1.7221016007971
-0.35	5.11517295166666	1.7221016007971
-0.35	5.09344886050724	1.7221016007971
-0.35	5.07172476934782	1.7221016007971
-0.35	5.0500006781884	1.7221016007971
-0.35	5.02827658702898	1.7221016007971
-0.35	5.00655249586956	1.7221016007971
-0.35	4.98482840471014	1.7221016007971
-0.35	4.96310431355072	1.7221016007971
-0.35	4.9413802223913	1.7221016007971
-0.35	4.91965613123188	1.7221016007971
-0.35	4.89793204007246	1.7221016007971
-0.35	4.87620794891304	1.7221016007971
-0.35	4.85448385775362	1.7221016007971
-0.35	4.8327597665942	1.7221016007971
-0.35	4.81103567543478	1.7221016007971
-0.35	4.78931158427536	1.7221016007971
-0.35	4.76758749311594	1.7221016007971
-0.35	4.74586340195652	1.7221016007971
-0.35	4.7241393107971	1.7221016007971
-0.35	4.70241521963768	1.7221016007971
-0.35	4.68069112847826	1.7221016007971
-0.35	4.65896703731884	1.7221016007971
-0.35	4.63724294615942	1.7221016007971
-0.35	4.615518855	1.7221016007971
-0.35	4.59379476384058	1.7221016007971
-0.35	4.57207067268116	1.7221016007971
-0.35	4.55034658152173	1.7221016007971
-0.35	4.52862249036231	1.7221016007971
-0.35	4.50689839920289	1.7221016007971
-0.35	4.48517430804347	1.7221016007971
-0.35	4.46345021688405	1.7221016007971
-0.35	4.44172612572463	1.7221016007971
-0.35	4.42000203456521	1.7221016007971
-0.35	4.39827794340579	1.7221016007971
-0.35	4.37655385224637	1.7221016007971
-0.35	4.35482976108695	1.7221016007971
-0.35	4.33310566992753	1.7221016007971
-0.35	4.31138157876811	1.7221016007971
-0.35	4.28965748760869	1.7221016007971
-0.35	4.26793339644927	1.7221016007971
-0.35	4.24620930528985	1.7221016007971
-0.35	4.22448521413043	1.7221016007971
-0.35	4.20276112297101	1.7221016007971
-0.35	4.18103703181159	1.7221016007971
-0.35	4.15931294065217	1.7221016007971
-0.35	4.13758884949275	1.7221016007971
-0.35	4.11586475833333	1.7221016007971
-0.35	4.09414066717391	1.7221016007971
-0.35	4.07241657601449	1.7221016007971
-0.35	4.05069248485507	1.7221016007971
-0.35	4.02896839369565	1.7221016007971
-0.35	4.00724430253623	1.7221016007971
-0.35	3.98552021137681	1.7221016007971
-0.35	3.96379612021739	1.7221016007971
-0.35	3.94207202905797	1.7221016007971
-0.35	3.92034793789855	1.7221016007971
-0.35	3.89862384673913	1.7221016007971
-0.35	3.87689975557971	1.7221016007971
-0.35	3.85517566442029	1.7221016007971
-0.35	3.83345157326087	1.7221016007971
-0.35	3.81172748210145	1.7221016007971
-0.35	3.79000339094203	1.7221016007971
-0.35	3.76827929978261	1.7221016007971
-0.35	3.74655520862318	1.7221016007971
-0.35	3.72483111746376	1.7221016007971
-0.35	3.70310702630434	1.7221016007971
-0.35	3.68138293514492	1.7221016007971
-0.35	3.6596588439855	1.7221016007971
-0.35	3.63793475282608	1.7221016007971


==> figures/floorplan/floorplan_xyz_3d-112.tsv <==
-0.35	4.49603635362319	1.29848182318841


==> figures/floorplan/floorplan_xyz_3d-113.tsv <==
-0.35	4.49603635362319	0
-0.35	4.49603635362319	1.29848182318841


==> figures/floorplan/floorplan_xyz_3d-114.tsv <==
-4.1895	6.046	1.02
-2.941	4.749	1.57


==> figures/floorplan/floorplan_xyz_3d-115.tsv <==
-4.1895	6.046	0
-4.1895	6.046	1.02


==> figures/floorplan/floorplan_xyz_3d-116.tsv <==
-2.941	4.749	0
-2.941	4.749	1.57


==> figures/floorplan/floorplan_xyz_3d-12.tsv <==
x	y	z
-4.07	7.71	0
-6.3	7.926	0
-6.3	7.926	0.8
-4.07	7.71	0.8
-4.07	7.71	0


==> figures/floorplan/floorplan_xyz_3d-13.tsv <==
x	y	z
-6.3	7.926	0
-6.3	7.135	0
-6.3	7.135	3
-6.3	7.926	3
-6.3	7.926	0


==> figures/floorplan/floorplan_xyz_3d-14.tsv <==
x	y	z
-6.3	7.135	0
-6.237	7.135	0
-6.237	7.135	3
-6.3	7.135	3
-6.3	7.135	0


==> figures/floorplan/floorplan_xyz_3d-15.tsv <==
x	y	z
-6.237	7.135	0
-6.237	6.965	0
-6.237	6.965	3
-6.237	7.135	3
-6.237	7.135	0


==> figures/floorplan/floorplan_xyz_3d-16.tsv <==
x	y	z
-6.237	6.965	0
-6.3	6.965	0
-6.3	6.965	3
-6.237	6.965	3
-6.237	6.965	0


==> figures/floorplan/floorplan_xyz_3d-17.tsv <==
x	y	z
-6.3	6.965	0
-6.3	3.785	0
-6.3	3.785	3
-6.3	6.965	3
-6.3	6.965	0


==> figures/floorplan/floorplan_xyz_3d-18.tsv <==
x	y	z
-6.3	3.785	0
-6.237	3.785	0
-6.237	3.785	3
-6.3	3.785	3
-6.3	3.785	0


==> figures/floorplan/floorplan_xyz_3d-19.tsv <==
x	y	z
-6.237	3.785	0
-6.237	3.615	0
-6.237	3.615	3
-6.237	3.785	3
-6.237	3.785	0


==> figures/floorplan/floorplan_xyz_3d-2.tsv <==
x	y	z
0	2.99	0
-0.063	2.99	0
-0.063	2.99	3
0	2.99	3
0	2.99	0


==> figures/floorplan/floorplan_xyz_3d-20.tsv <==
x	y	z
-6.237	3.615	0
-6.3	3.615	0
-6.3	3.615	3
-6.237	3.615	3
-6.237	3.615	0


==> figures/floorplan/floorplan_xyz_3d-21.tsv <==
x	y	z
-6.3	3.615	0
-6.3	1.115	0
-6.3	1.115	3
-6.3	3.615	3
-6.3	3.615	0


==> figures/floorplan/floorplan_xyz_3d-22.tsv <==
x	y	z
0	0	0
-5.89143555	0.79624952	0
-5.89143555	0.79624952	3
0	0	3
0	0	0


==> figures/floorplan/floorplan_xyz_3d-23.tsv <==
x	y	z
-2.805706442	0.40745628	0
-3.846245942	0.54808908	0
-3.846245942	0.54808908	2.1
-2.805706442	0.40745628	2.1
-2.805706442	0.40745628	0


==> figures/floorplan/floorplan_xyz_3d-24.tsv <==
x	y	z
-5.09529515	0.71387547	0
-5.88808715	0.82102427	0
-5.88808715	0.82102427	2.1
-5.09529515	0.71387547	2.1
-5.09529515	0.71387547	0


==> figures/floorplan/floorplan_xyz_3d-25.tsv <==
x	y	z
-5.89143555	0.79624952	0
-6.08963355	0.82303672	0
-6.08963355	0.82303672	3
-5.89143555	0.79624952	3
-5.89143555	0.79624952	0


==> figures/floorplan/floorplan_xyz_3d-26.tsv <==
x	y	z
-6.08963355	0.82303672	0
-6.3	1.115	0
-6.3	1.115	3
-6.08963355	0.82303672	3
-6.08963355	0.82303672	0


==> figures/floorplan/floorplan_xyz_3d-27.tsv <==
x	y	z
0	7.13	0.8
-0.253964143	7.169385456	0.8
-0.253964143	7.169385456	2.75
0	7.13	2.75
0	7.13	0.8


==> figures/floorplan/floorplan_xyz_3d-28.tsv <==
x	y	z
-0.253964143	7.169385456	0.8
-0.221771143	7.376907456	0.8
-0.221771143	7.376907456	2.75
-0.253964143	7.169385456	2.75
-0.253964143	7.169385456	0.8


==> figures/floorplan/floorplan_xyz_3d-29.tsv <==
x	y	z
-0.221771143	7.376907456	0.8
-0.260310449	7.382884237	0.8
-0.260310449	7.382884237	2.75
-0.221771143	7.376907456	2.75
-0.221771143	7.376907456	0.8


==> figures/floorplan/floorplan_xyz_3d-3.tsv <==
x	y	z
-0.063	2.99	0
-0.063	3.16	0
-0.063	3.16	3
-0.063	2.99	3
-0.063	2.99	0


==> figures/floorplan/floorplan_xyz_3d-30.tsv <==
x	y	z
-0.260310449	7.382884237	0.8
-0.261076949	7.377943237	0.8
-0.261076949	7.377943237	2.75
-0.260310449	7.382884237	2.75
-0.260310449	7.382884237	0.8


==> figures/floorplan/floorplan_xyz_3d-31.tsv <==
x	y	z
-0.261076949	7.377943237	0.8
-0.33815556	7.389896799	0.8
-0.33815556	7.389896799	2.75
-0.261076949	7.377943237	2.75
-0.261076949	7.377943237	0.8


==> figures/floorplan/floorplan_xyz_3d-32.tsv <==
x	y	z
-0.33815556	7.389896799	0.8
-0.33279006	7.424483799	0.8
-0.33279006	7.424483799	2.75
-0.33815556	7.389896799	2.75
-0.33815556	7.389896799	0.8


==> figures/floorplan/floorplan_xyz_3d-33.tsv <==
x	y	z
-1.004757442	7.528694344	0.8
-1.010122942	7.494107344	0.8
-1.010122942	7.494107344	2.75
-1.004757442	7.528694344	2.75
-1.004757442	7.528694344	0.8


==> figures/floorplan/floorplan_xyz_3d-34.tsv <==
x	y	z
-1.010122942	7.494107344	0.8
-1.087201554	7.506060906	0.8
-1.087201554	7.506060906	2.75
-1.010122942	7.494107344	2.75
-1.010122942	7.494107344	0.8


==> figures/floorplan/floorplan_xyz_3d-35.tsv <==
x	y	z
-1.087201554	7.506060906	0.8
-1.086435054	7.511001906	0.8
-1.086435054	7.511001906	2.75
-1.087201554	7.506060906	2.75
-1.087201554	7.506060906	0.8


==> figures/floorplan/floorplan_xyz_3d-36.tsv <==
x	y	z
-1.086435054	7.511001906	0.8
-1.109163362	7.514526675	0.8
-1.109163362	7.514526675	2.75
-1.086435054	7.511001906	2.75
-1.086435054	7.511001906	0.8


==> figures/floorplan/floorplan_xyz_3d-37.tsv <==
x	y	z
-1.109163362	7.514526675	0.8
-1.109929862	7.509585675	0.8
-1.109929862	7.509585675	2.75
-1.109163362	7.514526675	2.75
-1.109163362	7.514526675	0.8


==> figures/floorplan/floorplan_xyz_3d-38.tsv <==
x	y	z
-1.109929862	7.509585675	0.8
-1.187996661	7.521692488	0.8
-1.187996661	7.521692488	2.75
-1.109929862	7.509585675	2.75
-1.109929862	7.509585675	0.8


==> figures/floorplan/floorplan_xyz_3d-39.tsv <==
x	y	z
-1.187996661	7.521692488	0.8
-1.182631161	7.556279488	0.8
-1.182631161	7.556279488	2.75
-1.187996661	7.521692488	2.75
-1.187996661	7.521692488	0.8


==> figures/floorplan/floorplan_xyz_3d-4.tsv <==
x	y	z
-0.063	3.16	0
0	3.16	0
0	3.16	3
-0.063	3.16	3
-0.063	3.16	0


==> figures/floorplan/floorplan_xyz_3d-40.tsv <==
x	y	z
-1.854598543	7.660490032	0.8
-1.859964043	7.625903032	0.8
-1.859964043	7.625903032	2.75
-1.854598543	7.660490032	2.75
-1.854598543	7.660490032	0.8


==> figures/floorplan/floorplan_xyz_3d-41.tsv <==
x	y	z
-1.859964043	7.625903032	0.8
-1.937042654	7.637856595	0.8
-1.937042654	7.637856595	2.75
-1.859964043	7.625903032	2.75
-1.859964043	7.625903032	0.8


==> figures/floorplan/floorplan_xyz_3d-42.tsv <==
x	y	z
-1.937042654	7.637856595	0.8
-1.936276154	7.642797595	0.8
-1.936276154	7.642797595	2.75
-1.937042654	7.637856595	2.75
-1.937042654	7.637856595	0.8


==> figures/floorplan/floorplan_xyz_3d-43.tsv <==
x	y	z
-1.936276154	7.642797595	0.8
-1.971850898	7.648314623	0.8
-1.971850898	7.648314623	2.75
-1.936276154	7.642797595	2.75
-1.936276154	7.642797595	0.8


==> figures/floorplan/floorplan_xyz_3d-44.tsv <==
x	y	z
-1.971850898	7.648314623	0.8
-2.004043898	7.440792623	0.8
-2.004043898	7.440792623	2.75
-1.971850898	7.648314623	2.75
-1.971850898	7.648314623	0.8


==> figures/floorplan/floorplan_xyz_3d-45.tsv <==
x	y	z
-2.004043898	7.440792623	0.8
-2.115	7.458	0.8
-2.115	7.458	2.75
-2.004043898	7.440792623	2.75
-2.004043898	7.440792623	0.8


==> figures/floorplan/floorplan_xyz_3d-46.tsv <==
x	y	z
-2.115	7.458	0.8
-2.227072776	7.472446209	0.8
-2.227072776	7.472446209	2.75
-2.115	7.458	2.75
-2.115	7.458	0.8


==> figures/floorplan/floorplan_xyz_3d-47.tsv <==
x	y	z
-2.227072776	7.472446209	0.8
-2.199595776	7.684909209	0.8
-2.199595776	7.684909209	2.75
-2.227072776	7.472446209	2.75
-2.227072776	7.472446209	0.8


==> figures/floorplan/floorplan_xyz_3d-48.tsv <==
x	y	z
-2.199595776	7.684909209	0.8
-2.23827576	7.689895069	0.8
-2.23827576	7.689895069	2.75
-2.199595776	7.684909209	2.75
-2.199595776	7.684909209	0.8


==> figures/floorplan/floorplan_xyz_3d-49.tsv <==
x	y	z
-2.23827576	7.689895069	0.8
-2.23891476	7.684954069	0.8
-2.23891476	7.684954069	2.75
-2.23827576	7.689895069	2.75
-2.23827576	7.689895069	0.8


==> figures/floorplan/floorplan_xyz_3d-5.tsv <==
x	y	z
0	3.16	0
0	6.21	0
0	6.21	3
0	3.16	3
0	3.16	0


==> figures/floorplan/floorplan_xyz_3d-50.tsv <==
x	y	z
-2.23891476	7.684954069	0.8
-2.316274729	7.694925789	0.8
-2.316274729	7.694925789	2.75
-2.23891476	7.684954069	2.75
-2.23891476	7.684954069	0.8


==> figures/floorplan/floorplan_xyz_3d-51.tsv <==
x	y	z
-2.316274729	7.694925789	0.8
-2.311801729	7.729512789	0.8
-2.311801729	7.729512789	2.75
-2.316274729	7.694925789	2.75
-2.316274729	7.694925789	0.8


==> figures/floorplan/floorplan_xyz_3d-52.tsv <==
x	y	z
-2.973328644	7.814783778	0.8
-2.977801644	7.780196778	0.8
-2.977801644	7.780196778	2.75
-2.973328644	7.814783778	2.75
-2.973328644	7.814783778	0.8


==> figures/floorplan/floorplan_xyz_3d-53.tsv <==
x	y	z
-2.977801644	7.780196778	0.8
-3.055161613	7.790168497	0.8
-3.055161613	7.790168497	2.75
-2.977801644	7.780196778	2.75
-2.977801644	7.780196778	0.8


==> figures/floorplan/floorplan_xyz_3d-54.tsv <==
x	y	z
-3.055161613	7.790168497	0.8
-3.054522613	7.795109497	0.8
-3.054522613	7.795109497	2.75
-3.055161613	7.790168497	2.75
-3.055161613	7.790168497	0.8


==> figures/floorplan/floorplan_xyz_3d-55.tsv <==
x	y	z
-3.054522613	7.795109497	0.8
-3.077333885	7.798049876	0.8
-3.077333885	7.798049876	2.75
-3.054522613	7.795109497	2.75
-3.054522613	7.795109497	0.8


==> figures/floorplan/floorplan_xyz_3d-56.tsv <==
x	y	z
-3.077333885	7.798049876	0.8
-3.077972885	7.793108876	0.8
-3.077972885	7.793108876	2.75
-3.077333885	7.798049876	2.75
-3.077333885	7.798049876	0.8


==> figures/floorplan/floorplan_xyz_3d-57.tsv <==
x	y	z
-3.077972885	7.793108876	0.8
-3.155332854	7.803080596	0.8
-3.155332854	7.803080596	2.75
-3.077972885	7.793108876	2.75
-3.077972885	7.793108876	0.8


==> figures/floorplan/floorplan_xyz_3d-58.tsv <==
x	y	z
-3.155332854	7.803080596	0.8
-3.150859854	7.837667596	0.8
-3.150859854	7.837667596	2.75
-3.155332854	7.803080596	2.75
-3.155332854	7.803080596	0.8


==> figures/floorplan/floorplan_xyz_3d-59.tsv <==
x	y	z
-3.812386769	7.922938585	0.8
-3.816859769	7.888351585	0.8
-3.816859769	7.888351585	2.75
-3.812386769	7.922938585	2.75
-3.812386769	7.922938585	0.8


==> figures/floorplan/floorplan_xyz_3d-6.tsv <==
x	y	z
0	6.21	0
-0.063	6.21	0
-0.063	6.21	3
0	6.21	3
0	6.21	0


==> figures/floorplan/floorplan_xyz_3d-60.tsv <==
x	y	z
-3.816859769	7.888351585	0.8
-3.894219738	7.898323304	0.8
-3.894219738	7.898323304	2.75
-3.816859769	7.888351585	2.75
-3.816859769	7.888351585	0.8


==> figures/floorplan/floorplan_xyz_3d-61.tsv <==
x	y	z
-3.894219738	7.898323304	0.8
-3.893580738	7.903264304	0.8
-3.893580738	7.903264304	2.75
-3.894219738	7.898323304	2.75
-3.894219738	7.898323304	0.8


==> figures/floorplan/floorplan_xyz_3d-62.tsv <==
x	y	z
-3.893580738	7.903264304	0.8
-3.926309956	7.907483109	0.8
-3.926309956	7.907483109	2.75
-3.893580738	7.903264304	2.75
-3.893580738	7.903264304	0.8


==> figures/floorplan/floorplan_xyz_3d-63.tsv <==
x	y	z
-3.926309956	7.907483109	0.8
-3.953786956	7.695020109	0.8
-3.953786956	7.695020109	2.75
-3.926309956	7.907483109	2.75
-3.926309956	7.907483109	0.8


==> figures/floorplan/floorplan_xyz_3d-64.tsv <==
x	y	z
-3.953786956	7.695020109	0.8
-4.07	7.71	0.8
-4.07	7.71	2.75
-3.953786956	7.695020109	2.75
-3.953786956	7.695020109	0.8


==> figures/floorplan/floorplan_xyz_3d-65.tsv <==
x	y	z
-4.07	7.71	0.8
-4.182971286	7.72094251	0.8
-4.182971286	7.72094251	2.75
-4.07	7.71	2.75
-4.07	7.71	0.8


==> figures/floorplan/floorplan_xyz_3d-66.tsv <==
x	y	z
-4.182971286	7.72094251	0.8
-4.163209286	7.92497901	0.8
-4.163209286	7.92497901	2.75
-4.182971286	7.72094251	2.75
-4.182971286	7.72094251	0.8


==> figures/floorplan/floorplan_xyz_3d-67.tsv <==
x	y	z
-4.163209286	7.92497901	0.8
-4.195060221	7.928064123	0.8
-4.195060221	7.928064123	2.75
-4.163209286	7.92497901	2.75
-4.163209286	7.92497901	0.8


==> figures/floorplan/floorplan_xyz_3d-68.tsv <==
x	y	z
-4.195060221	7.928064123	0.8
-4.195542221	7.923087623	0.8
-4.195542221	7.923087623	2.75
-4.195060221	7.928064123	2.75
-4.195060221	7.928064123	0.8


==> figures/floorplan/floorplan_xyz_3d-69.tsv <==
x	y	z
-4.195542221	7.923087623	0.8
-4.273178876	7.930607586	0.8
-4.273178876	7.930607586	2.75
-4.195542221	7.923087623	2.75
-4.195542221	7.923087623	0.8


==> figures/floorplan/floorplan_xyz_3d-7.tsv <==
x	y	z
-0.063	6.21	0
-0.063	6.38	0
-0.063	6.38	3
-0.063	6.21	3
-0.063	6.21	0


==> figures/floorplan/floorplan_xyz_3d-70.tsv <==
x	y	z
-4.273178876	7.930607586	0.8
-4.269804876	7.965443086	0.8
-4.269804876	7.965443086	2.75
-4.273178876	7.930607586	2.75
-4.273178876	7.930607586	0.8


==> figures/floorplan/floorplan_xyz_3d-71.tsv <==
x	y	z
-5.004367071	8.036593505	0.8
-5.007741071	8.001758005	0.8
-5.007741071	8.001758005	2.75
-5.004367071	8.036593505	2.75
-5.004367071	8.036593505	0.8


==> figures/floorplan/floorplan_xyz_3d-72.tsv <==
x	y	z
-5.007741071	8.001758005	0.8
-5.085377725	8.009277968	0.8
-5.085377725	8.009277968	2.75
-5.007741071	8.001758005	2.75
-5.007741071	8.001758005	0.8


==> figures/floorplan/floorplan_xyz_3d-73.tsv <==
x	y	z
-5.085377725	8.009277968	0.8
-5.084895725	8.014254468	0.8
-5.084895725	8.014254468	2.75
-5.085377725	8.009277968	2.75
-5.085377725	8.009277968	0.8


==> figures/floorplan/floorplan_xyz_3d-74.tsv <==
x	y	z
-5.084895725	8.014254468	0.8
-5.108783927	8.016568303	0.8
-5.108783927	8.016568303	2.75
-5.084895725	8.014254468	2.75
-5.084895725	8.014254468	0.8


==> figures/floorplan/floorplan_xyz_3d-75.tsv <==
x	y	z
-5.108783927	8.016568303	0.8
-5.109265927	8.011591803	0.8
-5.109265927	8.011591803	2.75
-5.108783927	8.016568303	2.75
-5.108783927	8.016568303	0.8


==> figures/floorplan/floorplan_xyz_3d-76.tsv <==
x	y	z
-5.109265927	8.011591803	0.8
-5.186902582	8.019111766	0.8
-5.186902582	8.019111766	2.75
-5.109265927	8.011591803	2.75
-5.109265927	8.011591803	0.8


==> figures/floorplan/floorplan_xyz_3d-77.tsv <==
x	y	z
-5.186902582	8.019111766	0.8
-5.183528582	8.053947266	0.8
-5.183528582	8.053947266	2.75
-5.186902582	8.019111766	2.75
-5.186902582	8.019111766	0.8


==> figures/floorplan/floorplan_xyz_3d-78.tsv <==
x	y	z
-5.918090776	8.125097685	0.8
-5.921464776	8.090262185	0.8
-5.921464776	8.090262185	2.75
-5.918090776	8.125097685	2.75
-5.918090776	8.125097685	0.8


==> figures/floorplan/floorplan_xyz_3d-79.tsv <==
x	y	z
-5.921464776	8.090262185	0.8
-5.999101431	8.097782148	0.8
-5.999101431	8.097782148	2.75
-5.921464776	8.090262185	2.75
-5.921464776	8.090262185	0.8


==> figures/floorplan/floorplan_xyz_3d-8.tsv <==
x	y	z
-0.063	6.38	0
0	6.38	0
0	6.38	3
-0.063	6.38	3
-0.063	6.38	0


==> figures/floorplan/floorplan_xyz_3d-80.tsv <==
x	y	z
-5.999101431	8.097782148	0.8
-5.998619431	8.102758648	0.8
-5.998619431	8.102758648	2.75
-5.999101431	8.097782148	2.75
-5.999101431	8.097782148	0.8


==> figures/floorplan/floorplan_xyz_3d-81.tsv <==
x	y	z
-5.998619431	8.102758648	0.8
-6.033456392	8.10613299	0.8
-6.033456392	8.10613299	2.75
-5.998619431	8.102758648	2.75
-5.998619431	8.102758648	0.8


==> figures/floorplan/floorplan_xyz_3d-82.tsv <==
x	y	z
-6.033456392	8.10613299	0.8
-6.053218392	7.90209649	0.8
-6.053218392	7.90209649	2.75
-6.033456392	8.10613299	2.75
-6.033456392	8.10613299	0.8


==> figures/floorplan/floorplan_xyz_3d-83.tsv <==
x	y	z
-6.053218392	7.90209649	0.8
-6.3	7.926	0.8
-6.3	7.926	2.75
-6.053218392	7.90209649	2.75
-6.053218392	7.90209649	0.8


==> figures/floorplan/floorplan_xyz_3d-84.tsv <==
x	y	z
-0.33279006	7.424483799	0.8
-1.004757442	7.528694344	0.8
-1.004757442	7.528694344	0.9
-0.33279006	7.424483799	0.9
-0.33279006	7.424483799	0.8


==> figures/floorplan/floorplan_xyz_3d-85.tsv <==
x	y	z
-1.182631161	7.556279488	0.8
-1.854598543	7.660490032	0.8
-1.854598543	7.660490032	0.9
-1.182631161	7.556279488	0.9
-1.182631161	7.556279488	0.8


==> figures/floorplan/floorplan_xyz_3d-86.tsv <==
x	y	z
-2.311801729	7.729512789	0.8
-2.973328644	7.814783778	0.8
-2.973328644	7.814783778	0.9
-2.311801729	7.729512789	0.9
-2.311801729	7.729512789	0.8


==> figures/floorplan/floorplan_xyz_3d-87.tsv <==
x	y	z
-3.150859854	7.837667596	0.8
-3.812386769	7.922938585	0.8
-3.812386769	7.922938585	0.9
-3.150859854	7.837667596	0.9
-3.150859854	7.837667596	0.8


==> figures/floorplan/floorplan_xyz_3d-88.tsv <==
x	y	z
-4.269804876	7.965443086	0.8
-5.004367071	8.036593505	0.8
-5.004367071	8.036593505	0.9
-4.269804876	7.965443086	0.9
-4.269804876	7.965443086	0.8


==> figures/floorplan/floorplan_xyz_3d-89.tsv <==
x	y	z
-5.183528582	8.053947266	0.8
-5.918090776	8.125097685	0.8
-5.918090776	8.125097685	0.9
-5.183528582	8.053947266	0.9
-5.183528582	8.053947266	0.8


==> figures/floorplan/floorplan_xyz_3d-9.tsv <==
x	y	z
0	6.38	0
0	7.13	0
0	7.13	3
0	6.38	3
0	6.38	0


==> figures/floorplan/floorplan_xyz_3d-90.tsv <==
x	y	z
-0.33279006	7.424483799	0.9
-1.004757442	7.528694344	0.9
-1.004757442	7.528694344	2.75
-0.33279006	7.424483799	2.75
-0.33279006	7.424483799	0.9


==> figures/floorplan/floorplan_xyz_3d-91.tsv <==
x	y	z
-1.182631161	7.556279488	0.9
-1.854598543	7.660490032	0.9
-1.854598543	7.660490032	2.75
-1.182631161	7.556279488	2.75
-1.182631161	7.556279488	0.9


==> figures/floorplan/floorplan_xyz_3d-92.tsv <==
x	y	z
-2.311801729	7.729512789	0.9
-2.973328644	7.814783778	0.9
-2.973328644	7.814783778	2.75
-2.311801729	7.729512789	2.75
-2.311801729	7.729512789	0.9


==> figures/floorplan/floorplan_xyz_3d-93.tsv <==
x	y	z
-3.150859854	7.837667596	0.9
-3.812386769	7.922938585	0.9
-3.812386769	7.922938585	2.75
-3.150859854	7.837667596	2.75
-3.150859854	7.837667596	0.9


==> figures/floorplan/floorplan_xyz_3d-94.tsv <==
x	y	z
-4.269804876	7.965443086	0.9
-5.004367071	8.036593505	0.9
-5.004367071	8.036593505	2.75
-4.269804876	7.965443086	2.75
-4.269804876	7.965443086	0.9


==> figures/floorplan/floorplan_xyz_3d-95.tsv <==
x	y	z
-5.183528582	8.053947266	0.9
-5.918090776	8.125097685	0.9
-5.918090776	8.125097685	2.75
-5.183528582	8.053947266	2.75
-5.183528582	8.053947266	0.9


==> figures/floorplan/floorplan_xyz_3d-96.tsv <==
x	y	z
-6.3	0	0
0	0	0
0	8.1251	0
-6.3	8.1251	0
-6.3	0	0


==> figures/floorplan/floorplan_xyz_3d-97.tsv <==
x	y	z
-6.3	0	3
0	0	3
0	8.1251	3
-6.3	8.1251	3
-6.3	0	3


==> figures/floorplan/floorplan_xyz_3d-98.tsv <==
x	y	z
-1.050341842	0.165166738	1.05
-2.551691692	0.368079778	1.05
-2.551691692	0.368079778	2.1
-1.050341842	0.165166738	2.1
-1.050341842	0.165166738	1.05


==> figures/floorplan/floorplan_xyz_3d-99.tsv <==
x	y	z
0	7.13	2.75
-2.115	7.458	2.75
-2.115	7.458	3
0	7.13	3
0	7.13	2.75

